Time-Optimal Transport of Loosely Placed Liquid Filled Cups along Prescribed Paths

Handling loosely placed objects with robotic manipulators is a difficult task from the point of view of trajectory planning and control. This becomes even more challenging when the object to be handled is a container filled with liquid. This paper addresses the task of transporting a liquid-filled cup placed on a tray along a prescribed path in shortest time. The objective is to minimize swapping, thus avoiding spillage of the fluid. To this end, the sloshing dynamics is incorporated into the dynamic model used within the optimal control problem formulation. The optimization problem is solved using a direct multiple shooting approach.

==> file1.csv <==
t;q_x;q_y;q_z;q_x_d;q_y_d;q_z_d;q_x_dd;q_y_dd;q_z_dd;q_b;q_b_d;q_b_dd;q_c;q_c_d;q_c_dd;q_a;q_a_d;q_a_dd;phi;phi_d;theta;theta_d;cSlip;cTilt;cFly
0;-5.02885993068303e-17;0;1.25;2.51123451785076e-18;0;2.16491085314876e-34;-4.20819109350112e-21;0;-1.05133261572475e-35;-2.93357320358011e-19;1.76148637488411e-20;4.0367812962925e-22;3.54996973845249e-19;1.36719666745114e-20;3.28233290122725e-22;-7.8791005911262e-19;-1.62990050380843e-20;2.69396348760967e-23;9.5567385477468e-21;1.19585783884945e-19;2.29719509754277e-19;-4.68045902641004e-21;-16.3619998485047;-1.33567345702079;-11.5571339743935
0.0111320664820924;5.56235459587887e-05;0;1.24999999628723;0.00749504312805096;0;-7.14687221718741e-07;0.538627247150463;0;-0.000149801791978313;-6.01927507447661e-05;-0.00244584364067764;-0.208725977551566;6.01927962717678e-05;0.00244584549060019;0.208726135422203;-6.0192282030189e-05;-0.00244582459515213;-0.208724352224474;-5.57649039887694e-05;-0.0150191668867622;0.00100777084203803;0.271325471095902;-3.1557603843838;-1.15811325925064;-11.079735972336
0.0222641329641848;0.00038704869333574;0;1.24999982023193;0.0221730384014081;0;-1.47120839467619e-05;0.516198543165544;0;-0.00118621885675806;-0.000481541983927656;-0.00978337366753494;-0.417451878709694;0.000481542354722822;0.00978338133455934;0.417452217265013;-0.0004815368590375;-0.00978324160728479;-0.417443859467326;-0.000446003485173089;-0.0600695570730023;0.0069720244962544;0.793362333752169;-4.64045885397724e-05;-1.03977748338233;-10.5997790070574
0.0333961994462772;0.00103231679037675;0;1.24999872118464;0.0354181804179022;0;-6.26792335454196e-05;0.435655077525034;0;-0.00290660377702695;-0.00162520404270632;-0.0220125871066421;-0.626177602468913;0.00162520535032604;0.0220126058718981;0.626178211026151;-0.00156272025247595;-0.01947421678786;-0.409574775065297;-0.00144497166289873;-0.119025791126652;0.0183971249268312;1.24156112744739;-9.35010035529871e-05;-0.943954235299177;-10.113282164864
0.0445282659283696;0.00194313136357325;0;1.24999546906579;0.0458299541733077;0;-0.0001526648880205;0.312579795981809;0;-0.00457549647442155;-0.00385233489153372;-0.039133475701331;-0.8349027990108;0.00385233826413121;0.0391335149470925;0.834903938240493;-0.00329466592228064;-0.0266272412893541;-0.200857554579049;-0.00303119185943999;-0.160519598145592;0.0341296245208465;1.55924059399539;-2.64873518676884;-0.8682320037779;-9.61711889289056
0.055660332410462;0.00304534263720523;0;1.24998887092825;0.0525089321684891;0;-0.000274134248196367;0.167400944557825;0;-0.00543143973789568;-0.00751150802616196;-0.0606347900078987;-0.999998979926477;0.00751151507469359;0.0606348475330841;0.999999400645487;-0.00537415216544107;-0.0288887318792007;0.00786409161237278;-0.00489513830926783;-0.168745636796922;0.0524955080884967;1.7108295918063;-5.71822001176415;-0.815783426191663;-9.20860510263579
0.0667923988925544;0.00426277889363255;0;1.24997819393099;0.0566972401361773;0;-0.000414342018542006;0.133588616931507;0;-0.00628304370258605;-0.0128533588048902;-0.0840706942474664;-0.999998869835237;0.012853370474834;0.084070762051391;0.99999932629409;-0.00744003103897135;-0.0262586281917542;0.216586463645587;-0.0066614170285948;-0.142860415657562;0.0717851342127153;1.74532826715373;-7.49606126858877;-0.82110203404804;-9.17266034728251
0.0779244653746468;0.00556760777075354;0;1.2499628005549;0.0605669136578708;0;-0.000578126909472114;0.144501394878866;0;-0.00748000466278189;-0.0199254977641691;-0.107506595056044;-0.999998687129076;0.0199255148662051;0.107506674824483;0.999999251710497;-0.00913115254705317;-0.0187369241896207;0.425308625062485;-0.00794804421651075;-0.0825745675533903;0.0912255854710924;1.74532251652434;-8.11061644728196;-0.818016124957086;-9.13304032751959
0.0890565318567392;0.00695471942915303;0;1.24994195450956;0.0637629964730177;0;-0.000760304500487414;0.0851840055209964;0;-0.00769268404833684;-0.0287279246446337;-0.130942493038594;-0.999998628664667;0.0287279481019292;0.130942585122566;0.999999115079207;-0.0100863670698621;-0.00632363625216145;0.634029599296528;-0.00837394703981352;0.0115627973960144;0.110461953189924;1.6965374969886;-9.31547767231713;-0.816009008138495;-9.07500668994701
0.100188598338832;0.00839155238224635;0;1.24991549028294;0.0648959967310769;0;-0.000933737907213353;-0.00375793140162458;0;-0.00667910079763178;-0.0392606393101379;-0.154378389685238;-0.999998573124092;0.0392606699495107;0.154378491650622;0.999998929979879;-0.00994452765934288;0.01098117125932;0.842746268180811;-0.00757200980086802;0.137565629325686;0.128626003816516;1.54774162268311;-9.78560012126419;-0.80655636414162;-8.99594260381354
0.111320664820924;0.00982783288899319;0;1.24988408151084;0.0637931974099581;0;-0.00107504644035627;-0.0754896569811872;0;-0.00503216786278586;-0.0515236416558715;-0.17781428471063;-0.999998490308624;0.0515236800868838;0.177814393200015;0.999998690204907;-0.00835933619098888;0.0325743035634919;0.999991171625382;-0.00521817216555945;0.288557635394395;0.144531327014441;1.29399823920638;-9.22870072992602;-0.788532547137607;-8.90042865686506
0.122452731303016;0.011222053816931;0;1.24984885322626;0.0613295817425418;0;-0.00118024304589505;-0.101554196249812;0;-0.00374411708608463;-0.0655169315368381;-0.201250177406409;-0.999998374317124;0.0655169780946921;0.201250288307488;0.999998380232509;-0.00508921641350062;0.056010025254127;0.999991099583491;-0.00112369752022951;0.445955093254004;0.15717365124438;0.969645244281227;-8.6769640753743;-0.77006817972851;-8.79768219061899
0.133584797785109;0.0125593050042531;0;1.24981067680394;0.0589430393152258;0;-0.0012695917465479;-0.0699547350867515;0;-0.00380796758236906;-0.0812405087493724;-0.224686066874536;-0.999998214863868;0.0812405634316531;0.224686175127155;0.999997982931417;-8.8822108589936e-05;0.0794457359399846;0.999990232488105;0.00468280872575155;0.595941946721484;0.166060426539012;0.629307742446264;-8.48318458344153;-0.753601094822279;-8.6995175601301
0.144716864267201;0.0138588908568584;0;1.24976945831887;0.0582011342760368;0;-0.00138345703908102;0.016632042335655;0;-0.00588937305720666;-0.0986943730122858;-0.248121951881565;-0.999997993611205;0.0986944354056903;0.248122051424246;0.999997482245782;0.0066113776271256;0.101643411153442;0.894338326069021;0.0120886662783263;0.731018566330857;0.171341539317265;0.331161507450178;-8.705850616385;-0.741668421565537;-8.61564426977401
0.155848930749294;0.0151728001857063;0;1.24972365851319;0.0604100765116463;0;-0.00157226266879545;0.142101106011604;0;-0.0101645666054012;-0.11787852393275;-0.27155783057296;-0.999997675893706;0.11787859314786;0.271557914669694;0.9999968691167;0.0148293208449221;0.120157353722516;0.685623980921725;0.0208567208342206;0.838845731917931;0.17376398432859;0.121957789029164;-8.38594501591555;-0.729114919826141;-8.55038647470758
0.166980997231386;0.0165757826302386;0;1.24967017124405;0.0662484770242759;0;-0.00188387278763796;0.277455466970699;0;-0.0162424693774846;-0.138792960940622;-0.29499369985907;-0.999997190973047;0.138787649560244;0.294774908558259;0.981319378824993;0.0242335910849842;0.133779824604219;0.476904769552033;0.0306510749840697;0.916093086321176;0.17446239513875;0.0219165014745547;-7.10479400618889;-0.718660429465434;-8.53710301976546
0.178113063713478;0.0181473831964742;0;1.24960463330051;0.0754087773507001;0;-0.00234801484292733;0.380823555204461;0;-0.0229564521273813;-0.161437683200865;-0.318429555984533;-0.999996552776617;0.161339867764746;0.315327238670701;0.772596988655219;0.0344630446475222;0.142510754338064;0.268184496712727;0.0411442251995901;0.96401845439476;0.174532911110921;-0.00245931851832997;-6.03454114481167;-0.779065685941455;-8.94427162031628
0.189245130195571;0.0199486175853378;0;1.24952220954604;0.0865920118983773;0;-0.00296438892754443;0.422832905848005;0;-0.0289231689433398;-0.185812689782685;-0.341865402405928;-0.999996362837046;0.185228902446181;0.330987945751609;0.56387290674066;0.0451565353586088;0.146350136728132;0.0594647565891354;0.0519896587128938;0.978335795651433;0.174439447726142;-0.0181912662219263;-3.68211714876106;-0.827973784584895;-9.31166038855212
0.200377196677663;0.0220115710957607;0;1.24941821281312;0.0989065033126204;0;-0.00373698120565604;0.462113791015623;0;-0.0360828894643569;-0.211917979411535;-0.365301211193502;-0.999993341142003;0.210093600751247;0.341757005235111;0.355148420142774;0.0559529184620982;0.145298023095109;-0.149251136591435;0.0627871535018573;0.955290770075107;0.174029940929693;-0.0602816411761231;-0.00185087768274528;-0.873234967416549;-9.69513231073655
0.211509263159755;0.0243672478534823;0;1.24928691971974;0.113173995935032;0;-0.00473505506444551;0.563157680516136;0;-0.0480798499962825;-0.23969335836036;-0.386291245119486;-0.791276254827679;0.23557280886197;0.347634411973139;0.146423898896895;0.0664921791612318;0.139400186194604;-0.354064673145457;0.0731472388687845;0.90246345474703;0.173156908055901;-0.0865018678239668;-6.25877331739133e-05;-0.974078364486204;-10.2529751442717
0.222641329641848;0.0270703010410502;0;1.24911977772582;0.130040388332705;0;-0.00604651060149762;0.648863390811589;0;-0.0624148805055514;-0.26883787429496;-0.402389778626124;-0.58255733266556;0.261305372852906;0.348620167558894;-0.0623004517387932;0.0764176805603677;0.128656653945869;-0.562778183723683;0.0828011709311987;0.828456888730819;0.172287303315587;-0.0633356564438029;-5.83331371082352e-05;-1.08539129656048;-10.8349239410718
0.23377339612394;0.03017376510208;0;1.2489061232441;0.149068556759885;0;-0.00772957549705655;0.718489481849718;0;-0.0792795118974873;-0.298990384041846;-0.413596814324517;-0.373840469180157;0.286930139093949;0.344714278401463;-0.271024426039124;0.0853694109015165;0.113021665392195;-0.77149691694013;0.0915136023282033;0.733295534654572;0.171848366061734;-0.0127475242656171;-6.46141302311776e-05;-1.20723011048279;-11.4378698020779
0.244905462606033;0.0337210365997435;0;1.2486333950691;0.169844394220968;0;-0.00984818279629954;0.774430427532082;0;-0.0989666543480974;-0.329789748781235;-0.419912478262905;-0.165132303855235;0.312085954642043;0.335916757189144;-0.479747693867604;0.0929862280603875;0.0924951731203437;-0.980214473719239;0.0990484313990065;0.616892393629388;0.172031344889311;0.045439169344591;-7.8711848011892e-05;-1.34060791408228;-12.0635746763576
0.256037529088125;0.0377467501391269;0;1.24828695917745;0.19198216710209;0;-0.0124703840208687;0.816332247698816;0;-0.121513150122737;-0.360922069975878;-0.423255979743769;-0.120198942767393;0.336411667898082;0.32222762928636;-0.688469503592045;0.0989614753600141;0.0692911327572405;-0.999996332639926;0.105211181721415;0.490608757979388;0.172775325866712;0.0810092291473291;-0.000144432128486471;-1.46888454383832;-12.6298712826373
0.267169595570217;0.0422797624942179;0;1.24784976943671;0.215479568181689;0;-0.0156928425375443;0.872079175975297;0;-0.149461770452054;-0.392278317816065;-0.426194433266134;-0.130565895076234;0.359546130471305;0.303646965522927;-0.897186726871222;0.103212143283116;0.045855277441644;-0.999997341996473;0.109994424484348;0.370598742255393;0.173679846742478;0.074905020226418;-0.000230388080080246;-1.61246534583237;-13.2356309704602
0.27830166205231;0.0473534080461129;0;1.24730109350034;0.240556658900254;0;-0.0196455313209107;0.929785811204416;0;-0.182861693571613;-0.423871601103657;-0.429827632412015;-0.179487875635582;0.381158743212955;0.281415910969373;-0.999990392925016;0.105732525768321;0.0224194033464279;-0.999997935274859;0.113522409524768;0.266830415413769;0.17432619511554;0.0374183299742684;-0.000722257024417416;-1.7067514007966;-13.6185050022102
0.289433728534402;0.0530025509218492;0;1.24661615529762;0.267144845005919;0;-0.0244570408096789;0.980595852701661;0;-0.221535574386408;-0.45570117796281;-0.431589408819483;0.0291395472469047;0.401070729628747;0.257980227523959;-0.999988614473019;0.106522621757622;-0.00101648105562438;-0.999998221572103;0.116050799298588;0.194026125434361;0.174532905482971;0.00534117328953441;-5.47031087614852;-1.81776587575609;-13.9198069375973
0.300565795016495;0.0592561322411454;0;1.24576654426291;0.294706695387157;0;-0.0302210853115844;0.99970994206247;0;-0.262560401337027;-0.48748034164328;-0.42846207963002;0.237743760966247;0.419252444851175;0.234544555826566;-0.999989390359968;0.105582430709829;-0.0244523704317141;-0.999998359754497;0.11798041188148;0.158288774109356;0.174532235798284;-0.00315562340131069;-9.39831851282227;-1.9096172819526;-14.1773856525627
0.311697861498587;0.0661272120881313;0;1.24472168326226;0.322522028260422;0;-0.0369951402082231;0.998759635886553;0;-0.306082229390826;-0.518848248047411;-0.420450322016243;0.445972038371779;0.435703888345973;0.211108868855692;-0.999989917897392;0.102911952353578;-0.0478882626217967;-0.999998461715589;0.119691272433967;0.153749860886149;0.174498756010089;-0.00183494229879228;-12.5083042146732;-1.99327937052025;-14.4184482844746
0.322829927980679;0.0736168757430236;0;1.2434490005858;0.350255647485324;0;-0.0448550102210835;0.993757530372061;0;-0.353581118256234;-0.549469006316156;-0.40855458643276;0.569198758756357;0.450425059559444;0.187673187022891;-0.999988951881676;0.0985111865101281;-0.0713241568711888;-0.999998535494021;0.121495535162063;0.173955354322467;0.174502808045193;0.00260654511380167;-14.1221160817988;-2.0612826032988;-14.6324551045815
0.333961994462772;0.0817224732851044;0;1.24191309394971;0.377851874097313;0;-0.0539034307025424;0.988785940742143;0;-0.405759285805438;-0.579152367017768;-0.395700256506306;0.527777570820544;0.463415960483399;0.164237558346899;-0.999985381545766;0.0923801330504512;-0.0947600525750822;-0.999998585841343;0.123627247539784;0.211207749535883;0.174532074484188;0.00038279477200108;-13.0193163026782;-2.09430537989574;-14.7781032227587
0.345094060944864;0.0904401693498208;0;1.24007530926585;0.405205741613485;0;-0.0642387828028854;0.976252906295247;0;-0.461421465610599;-0.6078788293109;-0.382041388961239;0.63785723639938;0.47467804269392;0.140860775492911;-0.994967105219693;0.0845187918866718;-0.11819594921523;-0.999998615393049;0.126254379032194;0.263511639597729;0.174514303230631;-0.000984442056131703;-14.3692582307422;-2.16893773147168;-15.0162150636839
0.356226127426957;0.0997605004471873;0;1.23789470391576;0.431874871350518;0;-0.0758979491093181;0.939563825340723;0;-0.516458359320047;-0.635593180193323;-0.369523379404686;0.430417831653408;0.48427728035885;0.11998830184383;-0.786270008170199;0.074927162967323;-0.141631846317831;-0.999998625306726;0.129525186381001;0.32435996094541;0.174532866151749;0.00351359260087351;-8.44849135912741;-2.00485241765168;-14.5448731922576
0.367358193909049;0.109658762104333;0;1.23533106225424;0.45692178355335;0;-0.0887856335468625;0.859807762878727;0;-0.563801300139177;-0.662554450059279;-0.361528294601339;0.251875125848993;0.492516040733761;0.104006755980611;-0.577579964741948;0.0636052462755914;-0.165067743408835;-0.99999861440332;0.133460363445564;0.38105827621976;0.174532907621405;-0.00814201317589774;-0.301358991933608;-1.8026294158826;-13.9633796054932
0.378490260391141;0.12008704849495;0;1.23234910146748;0.479357520371876;0;-0.10270456108358;0.752078592554276;0;-0.602410899329143;-0.688968232936384;-0.353179980846043;0.460562055539452;0.499640726501157;0.0882556467531657;-0.76660476413516;0.0505530418697306;-0.188503638399913;-0.999998446101072;0.137964741787837;0.425669584749598;0.174197988282066;-0.0607488372065467;-0.000329570384952405;-1.93431461766113;-14.4692221519659
0.389622326873234;0.130981511404833;0;1.22891944692111;0.498800918817358;0;-0.117494644985067;0.644831453229238;0;-0.636715520259645;-0.714585105383452;-0.339940714574384;0.669264376804287;0.505433332358064;0.0678457488271281;-0.975156575587931;0.0357705500502488;-0.211939527224532;-0.999998088163595;0.142875977010073;0.453699229263936;0.173005730112735;-0.160275204202567;-0.000126379540475341;-2.10028146975544;-15.0772810637333
0.400754393355326;0.142274188743438;0;1.22501717873161;0.515065568607687;0;-0.132990977498671;0.523837431904565;0;-0.661287953034444;-0.739046006383861;-0.32189361890711;0.870857658173683;0.509591625976012;0.0447014802696522;-0.999953361544734;0.0192577713242162;-0.235375410000155;-0.999997929885417;0.147997183067695;0.463101387487101;0.170542018513881;-0.283477937344708;-0.000114669692301561;-2.15234923396458;-15.2595245671396
0.411886459837419;0.153894312269472;0;1.2206225576693;0.528341266088792;0;-0.149094672809114;0.4299317419059;0;-0.68796613067236;-0.762025505848236;-0.300155506888267;0.984252213036805;0.512026856494927;0.0212664577801335;-0.999969240503729;0.0010147060836125;-0.258811286606658;-0.999997561696778;0.153115089492759;0.453317919018927;0.166712472295556;-0.401894573954711;-9.26881225709053e-05;-2.20048613387123;-15.426659990154
0.423018526319511;0.165784437400814;0;1.21571517891131;0.539476465762098;0;-0.165923511520646;0.369758503987063;0;-0.722593201840442;-0.783330128297815;-0.27690432730893;0.999981409346201;0.512731853145205;-0.00216881228485201;-0.99997448940037;-0.0189586449347439;-0.282247148071593;-0.999996637718293;0.158028322971627;0.427016646402958;0.161692530304345;-0.49392197624024;-6.90421986071499e-05;-2.2644053967895;-15.648207478982
0.434150592801603;0.177903746322603;0;1.21027057583681;0.548924981430068;0;-0.183558924178801;0.308723769111565;0;-0.755563979418086;-0.802909031006013;-0.253468924424436;0.999973655248828;0.511706603505426;-0.0256042164877963;-0.999980687709959;-0.040662280324137;-0.305682989172557;-0.999995823854864;0.162565513865432;0.38544711096236;0.15586028554861;-0.547085445806352;-6.54108775748341e-05;-2.32961584770045;-15.8714082777092
0.445282659283696;0.190215008874596;0;1.20426393587805;0.556741768871309;0;-0.201989698386912;0.252430274344594;0;-0.789354663616214;-0.820765841819542;-0.230364975320617;0.971695457932952;0.508951097749917;-0.0490397405412799;-0.999984717331779;-0.0640961986400579;-0.329118811015654;-0.999994994270199;0.166549128320703;0.327507294201177;0.149675244790641;-0.55639874195932;-6.70517656509162e-05;-2.39859235310757;-16.1047098841483
0.456414725765788;0.202685120534372;0;1.1976690816232;0.563293548773026;0;-0.22134136698224;0.217487210780416;0;-0.833168267775682;-0.83696004453052;-0.208683882751783;0.878548427470149;0.504465328738736;-0.0724753404273773;-0.999987159193322;-0.0892603975768986;-0.352554577873724;-0.999991131484711;0.169803120800488;0.255030945992021;0.143669324875024;-0.512800685121721;-6.080709155043e-05;-2.48143797649799;-16.3816736584673
0.467546792247881;0.215289905289861;0;1.1904546080992;0.568822367826142;0;-0.241751818985294;0.178843796055709;0;-0.878096761597049;-0.851667424532468;-0.190539726592764;0.669856657856671;0.498249292375802;-0.0959109736916819;-0.999987565796341;-0.116110120912949;-0.374171887192159;-0.844809551798088;0.17220886321627;0.177633782557238;0.138441766671434;-0.419934674445534;-5.92091510966952e-05;-2.55493072465014;-16.6197893411339
0.478678858729973;0.228003643782808;0;1.18258823846661;0.572984955164613;0;-0.263136022017243;0.119514981180734;0;-0.914457032272927;-0.865215763637022;-0.177286678866646;0.461145870745379;0.490302987680502;-0.11934660389451;-0.999986897929778;-0.144406174053788;-0.391525159075328;-0.636102219213163;0.173771066664424;0.103737846607454;0.134428943955776;-0.297765676528546;-6.70556300121916e-05;-2.62216929911407;-16.8326260620682
0.489810925212065;0.24079128459807;0;1.17404201256197;0.575443360333515;0;-0.285367761865827;0.0563717708100691;0;-0.949098799362503;-0.877966184808931;-0.168924890435466;0.252441226708562;0.480626415659937;-0.142782211888783;-0.999985670539399;-0.173802866078073;-0.403987078027151;-0.427386129807805;0.174532798650893;0.03368533432747;0.131874633618188;-0.158834560980939;-7.33885939041556e-05;-2.69798168495953;-17.0702969063027
0.500942991694158;0.253613802025056;0;1.16479011605564;0.576104564621952;0;-0.308409575903652;-0.0096548911638151;0;-0.982334499018374;-0.890279782329393;-0.165453188891933;0.0438304917241259;0.469219578682301;-0.166217774628575;-0.999983035955242;-0.203939059608976;-0.411557520833132;-0.218668282214553;0.174532872716921;-0.0331786842813308;0.130934499450915;-0.00864485225134688;-7.31089215051384e-05;-2.78455288077418;-17.3386870937258
0.51207505817625;0.266428222861173;0;1.15480950662745;0.574612911880395;0;-0.332063435393096;-0.097907694995596;0;-0.999984264816983;-0.902501681313063;-0.166226063961816;-0.109786917475801;0.456082481966407;-0.189653232308011;-0.999976704788137;-0.234453613252154;-0.414236488666834;-0.0099522929599219;0.173798510401564;-0.0988601382498262;0.131683860721019;0.142015805283326;-7.56075883430185e-05;-2.86915659725419;-17.5967355449679
0.523207124658343;0.279180205975837;0;1.14408716650313;0.570414469096354;0;-0.3559323644152;-0.203677134018418;0;-0.999995454613673;-0.914899074762943;-0.170011189216588;-0.213232083337572;0.441218826344658;-0.21293856555874;-0.98717155953257;-0.264985388485264;-0.41202405350217;0.198759412447716;0.172323561915919;-0.166774870256239;0.134043540496481;0.278460955810127;-7.95238489246231e-05;-2.94092453580584;-17.8119085700339
0.534339191140435;0.291806173587281;0;1.13262164307849;0.563303992147851;0;-0.379723606914908;-0.307047872141198;0;-0.993478264763223;-0.92767461323307;-0.176594137027447;-0.348550441980241;0.424703565541903;-0.233628489668185;-0.77848694920804;-0.295173254142669;-0.404920341898296;0.407464601264049;0.170058830159549;-0.241863499938488;0.137840940426916;0.403179887303425;-8.32754145605463e-05;-2.87377550595322;-17.5953824851633
0.545471257622527;0.304239712633043;0;1.12042021925766;0.553039992711955;0;-0.403044494707715;-0.429492933620644;0;-0.960130704269315;-0.941033793448499;-0.185558007087463;-0.416417730884577;0.406841302149752;-0.249427463707369;-0.569782517325324;-0.324656093327977;-0.392925654383363;0.616150659884228;0.166893373411342;-0.329065843053256;0.142958339106886;0.511326171440396;-8.75380533003067e-05;-2.78591073246794;-17.3119659171262
0.55660332410462;0.316405679161169;0;1.10750751590714;0.539222978138758;0;-0.425257408737336;-0.561597361623734;0;-0.90032164840634;-0.955097591053936;-0.195466088784957;-0.429128567977402;0.387993151070921;-0.260335198737124;-0.361073249206211;-0.353072840927176;-0.37604134619585;0.824740193933476;0.162682169519229;-0.429721521077104;0.149074033990605;0.57881404610158;-9.24866248439571e-05;-2.67674763521403;-16.9573270966409
0.567735390586712;0.328222892305842;0;1.0939277443372;0.521707139750372;0;-0.445747678924711;-0.694593625102476;0;-0.81560771666655;-0.969873641285438;-0.204442315118777;-0.33689407757961;0.368520238453811;-0.266351640086603;-0.152364151765005;-0.380103291737277;-0.355924082169434;0.892048046222878;0.157251539004141;-0.550364652583484;0.155644377197752;0.592333171905222;-9.95866770878706e-05;-2.54444850875015;-16.5217511003306
0.578867457068804;0.33960994263407;0;1.07974304392661;0.500629987215051;0;-0.464000933632747;-0.817077218901703;0;-0.712902420656876;-0.98520749778887;-0.210236298036879;-0.15755893175626;0.348783690712024;-0.267476827650512;0.0563417117774718;-0.405645407208086;-0.336471010080876;0.768058683633454;0.150296606529618;-0.706536605600368;0.162063728782409;0.552573028008656;-0.000111162258786379;-2.38780991666167;-15.9940223463235
0.589999523550897;0.350492281316696;0;1.06502807905835;0.476480498913582;0;-0.47975823481328;-0.915444269445309;0;-0.606750528873593;-1.00082541578521;-0.212292194878602;-0.0178893556554971;0.329144629089483;-0.263710855807088;0.265042755069538;-0.429857960452816;-0.319899451363132;0.646142426931387;0.141368574851716;-0.903679747061196;0.167751048850183;0.460034944587983;-0.000129243182193761;-2.21670504066993;-15.3995176229617
0.601131590032989;0.360810194960811;0;1.04985960842722;0.450089617651055;0;-0.493162026860691;-0.978837424226946;0;-0.51619412829576;-1.01650380147693;-0.212274059970269;0.0194369715402043;0.309964165678672;-0.25505388906616;0.47373457949919;-0.452939001566989;-0.305636631987943;0.571033056904151;0.130066098472702;-1.13055250005893;0.172104604365326;0.313222503414599;-0.000161663160408665;-2.0484452677695;-14.7939198356218
0.612263656515082;0.370525475245241;0;1.03430232601946;0.422541513007511;0;-0.504860973317881;-0.999997002263897;0;-0.464545577931981;-1.03220459192849;-0.213658102740863;-0.137549869462627;0.291603392481039;-0.241506363235039;0.682398431408347;-0.474983418890931;-0.291160463120783;0.664349470313498;0.116177312761931;-1.36280113065838;0.174532857532411;0.114717990431653;-0.000221165132177958;-1.90737336943254;-14.2677239760693
0.623395722997174;0.379623184122294;0;1.01839643983037;0.394710961767407;0;-0.515633283042663;-0.999998759812646;0;-0.438845114586405;-1.04813743671226;-0.21847963643886;-0.273915245344722;0.274314721447042;-0.227483240510441;0.514321567506423;-0.495864821052974;-0.273948873668131;0.804471256397227;0.0998658200840993;-1.55717239765725;0.174429965183921;-0.144881718231155;-0.000289615729180071;-1.98370940486043;-14.5655254766191
0.634527789479267;0.388101270865587;0;1.00216420879876;0.36688050180895;0;-0.525804800185964;-0.999999070223099;0;-0.414152796059484;-1.06452205706318;-0.225595878169935;-0.333378077543402;0.257904270430468;-0.217874792187359;0.305654303246024;-0.515338367257322;-0.25280784450135;0.999684130273383;0.0817898341772228;-1.67600683187257;0.171085558793018;-0.464039345237856;-0.000393969041621034;-2.08906073254882;-14.9680522893448
0.645659855961359;0.395959737577468;0;0.985623993634649;0.339050133271119;0;-0.535398725159702;-0.999999294723502;0;-0.390399382948937;-1.08145561146991;-0.232971737004432;-0.296070722824779;0.242022683938008;-0.213156903344338;0.0969658578965476;-0.533184375890425;-0.231244811855212;0.840484633251654;0.0627905619590073;-1.73042656415335;0.163985881199601;-0.813526807034498;-0.00078242026631159;-2.1993234662672;-15.3719959249863
0.656791922443451;0.403198586118698;0;0.968793456395038;0.311219840552614;0;-0.544436725339454;-0.99999944529434;0;-0.367525425536468;-1.09888112232042;-0.238647110046506;-0.188260232137033;0.226308886216797;-0.213329427963741;-0.111688945357141;-0.549590368348873;-0.21399244986156;0.631815583454275;0.043410928319781;-1.74532690725401;0.152982242749461;-1.16056876138443;-1.24855511130497;-2.31675037351987;-15.7629757293335
0.667923988925544;0.409817818027496;0;0.951689604933901;0.283389610433306;0;-0.552939139251241;-0.999999497429506;0;-0.345478808640305;-1.11660329908373;-0.240614265265401;0.0203850706873304;0.210522051704884;-0.213507111361224;0.0965256126659157;-0.56490313901436;-0.201630542258552;0.423137891873027;0.0239887962211153;-1.74515383577452;0.138387519078446;-1.44327192940473;-9.11499193477859;-2.22532228118448;-15.2775950531707
0.679056055407636;0.415817434563335;0;0.934328831726829;0.255559430562699;0;-0.560925139008369;-0.999999538086699;0;-0.324213722823396;-1.1342901944901;-0.237691247226348;0.229062517643805;0.194835654255149;-0.211510483536528;0.07386471302179;-0.579483716168463;-0.194157476306095;0.214606471786148;0.00456003767911336;-1.74406139422774;0.121194751199529;-1.63267862000208;-13.7389966222301;-2.22792819020178;-15.1923110678599
0.690188121889728;0.421197436710486;0;0.916726947912512;0.227729288934455;0;-0.568412878085073;-0.999999573097199;0;-0.303690465485674;-1.15158074934195;-0.229877844444631;0.437725868373467;0.179340342357873;-0.207473719995303;0.270628860595739;-0.59366996130673;-0.190636944574111;0.085832368636297;-0.0148503721693276;-1.74531356073468;0.102385289558287;-1.72864414186242;-18.5160638311644;-2.10337816582703;-14.640816379309
0.701320188371821;0.425957825196035;0;0.898899212865678;0.199899174318198;0;-0.575419628185915;-0.999999634927548;0;-0.283874719267549;-1.16811649599747;-0.217279242093436;0.637426912369334;0.164197114482013;-0.203546507539462;0.0645157272533062;-0.607728424647634;-0.190976812786314;-0.114836399659017;-0.0342928935421169;-1.74531128942417;0.0830011944304394;-1.74532036553822;-20.3264942539339;-2.16127322653333;-14.8172454550441
0.712452254853913;0.430098600508636;0;0.880860359692198;0.172069076859187;0;-0.581961906597567;-0.999999682456324;0;-0.264737475921438;-1.18366705461599;-0.204784873877024;0.428830626128667;0.14928502854897;-0.19959359412052;0.272822156421405;-0.621907133912177;-0.192831662556318;-0.0434547212517755;-0.0537120014550107;-1.74531947548523;0.0636136355032378;-1.73907193850526;-19.5514257018429;-2.04404422227658;-14.4017235742572
0.723584321336006;0.433619762939387;0;0.862624616837097;0.144238988555595;0;-0.588055596490683;-0.999999696711427;0;-0.246254517784296;-1.19847556182346;-0.197177121844517;0.220407719914905;0.134845068522619;-0.190756208525269;0.481351952131924;-0.636121486889507;-0.191406740699101;0.165056201671821;-0.0731271574432832;-1.73900644913739;0.0442489964496387;-1.74171579134623;-18.2154669061048;-1.92566737087775;-13.9836544362288
0.734716387818098;0.436521312610133;0;0.844205726137832;0.116408901941915;0;-0.593716054634685;-0.999999714254358;0;-0.22840588107924;-1.21288145036168;-0.193590517895408;0.0856696608782755;0.121237898178065;-0.177035344170606;0.68957360404379;-0.650050207982435;-0.185093677743288;0.373694605976496;-0.0923169472909008;-1.70255528055056;0.0248324456366007;-1.74523870281337;-17.2421023225628;-1.80362286141587;-13.5313662130984
0.74584845430019;0.43880324947782;0;0.825616957658169;0.0885788098586688;0;-0.598958212226371;-0.999999730095497;0;-0.211175814988753;-1.22704018053989;-0.189141954577725;0.293966515261756;0.10871407930203;-0.162896617898225;0.517011892042636;-0.663332324897431;-0.173890814102676;0.582347156413388;-0.110775789632398;-1.59785956470642;0.00552313905937765;-1.71350211183747;-15.0185946713338;-1.80046919167635;-13.584214856815
0.756980520782283;0.440465573341453;0;0.806871121624726;0.0607487052665406;0;-0.603796652598075;-0.999999741059053;0;-0.194550887343224;-1.24069021563181;-0.179809821910708;0.50242883935889;0.0970749278498164;-0.15320484253004;0.310075029742035;-0.675606815724773;-0.157798124810499;0.790987691358309;-0.127559525399673;-1.40374733695848;-0.0130899029425966;-1.62063340408655;-9.46766297660743;-1.79746439553411;-13.7180084702662
0.768112587264375;0.441508283527048;0;0.787980588016213;0.0329185527455763;0;-0.608244743360577;-0.999999749012245;0;-0.178442869806945;-1.25347092524727;-0.165593082944139;0.710814186090766;0.0859768262590783;-0.148178751356333;0.118846826114919;-0.686512690134816;-0.136816636449075;0.999552634233285;-0.141761670559881;-1.1377209846779;-0.0303365974076892;-1.46801337191719;-0.460773815323648;-1.77126385247752;-13.8427862580843
0.779244653746468;0.441931380987091;0;0.76895726885246;0.00508853338428018;0;-0.612320866232093;-0.999999757245521;0;-0.163358163303791;-1.26508826562807;-0.149196620167336;0.688444402871123;0.0751995120292276;-0.142955407120405;0.326908419069213;-0.695749264284739;-0.11339401600426;0.999311589077711;-0.152866912489696;-0.864522105095321;-0.0456043682723695;-1.26983457490446;-0.00209496950475341;-1.65728210924994;-13.4053338073512
0.79037672022856;0.441734863922678;0;0.749812523080831;-0.0227417798215107;0;-0.616035486922206;-0.999999766690127;0;-0.148133274441678;-1.27548431998053;-0.132102261056538;0.770371997604207;0.0649544138105178;-0.13421434141709;0.419045841220812;-0.703296785416358;-0.0916042543325795;0.860206014540248;-0.161163660921219;-0.633040196238452;-0.0584702885027836;-1.0344866691253;-0.00173782581703108;-1.57456276169356;-13.0647816274818
0.801508786710652;0.440918731003898;0;0.730557507113844;-0.0505719195060245;0;-0.619400986596169;-0.999999760203708;0;-0.134082110181441;-1.2845579671574;-0.113516938946657;0.815681771728677;0.055368834227104;-0.12597756894718;0.283872512617794;-0.709375829074971;-0.0738843273874155;0.65199575186006;-0.167077322564062;-0.433056545692984;-0.0685480687842042;-0.775333346217085;-0.00136302893649543;-1.59201634468819;-13.1237308486667
0.812640853192745;0.439482983094358;0;0.711202758351893;-0.0784021546014387;0;-0.622436560381701;-0.999999756597693;0;-0.120470913688127;-1.29221898027516;-0.0938182201800112;0.865388212754239;0.046279247860186;-0.120713204841899;0.165383329328756;-0.714326760705629;-0.0610452125036634;0.443682140397005;-0.170902226792531;-0.259146394099872;-0.0757198367585009;-0.512833188289275;-0.0011503125666934;-1.59986998150297;-13.143487271372
0.823772919674837;0.437427618751402;0;0.691758372824468;-0.106232423946457;0;-0.625155026802121;-0.999999750122429;0;-0.107494705732809;-1.29837867038953;-0.0727940702827472;0.928792807861321;0.0374895868721226;-0.117666455611016;0.0946233616117263;-0.718509920455114;-0.0530851528133146;0.235621807167084;-0.172981548402927;-0.12138061079634;-0.0799539449995695;-0.24717621065541;-0.00105425443708285;-1.5811640904;-13.0556298741018
0.83490498615693;0.434752637164365;0;0.672233997172238;-0.134062731810468;0;-0.627571680329651;-0.999999740295129;0;-0.0951669621179946;-1.30295351471613;-0.0511874719871042;0.915093806890801;0.0289435027506353;-0.113033404576367;0.300756821393601;-0.722247512462164;-0.048462240559899;0.158893141859647;-0.173807187097293;-0.0376275663035399;-0.0812129506140446;0.0211935494252403;-0.00106401503009579;-1.45125593783521;-12.5105380024092
0.846037052639022;0.43145803745127;0;0.652638795107438;-0.161893080356145;0;-0.629702251892399;-0.999999731182492;0;-0.0835108273269762;-1.30597550307628;-0.0311421324735881;0.795556463521602;0.0209184332090659;-0.103544312309359;0.509033316687091;-0.725683331934127;-0.0445468794326615;0.175240064841847;-0.174016467705695;-0.00681629113311891;-0.0795469774832544;0.272165253324539;-0.00103486180931611;-1.33440605614361;-12.0017725590331
0.857169119121114;0.42754381868848;0;0.63298143071371;-0.189723471139016;0;-0.631563091698965;-0.999999721363525;0;-0.0725551350675633;-1.30762291407131;-0.0139781534336181;0.669201235707174;0.0137741870642635;-0.0891721139760616;0.717476463738378;-0.728808996527513;-0.039966468349261;0.215647874628364;-0.174081589604561;-0.00903233799803543;-0.0752979232141423;0.484255377791972;-0.00104893287262087;-1.21860907480204;-11.4765361330186
0.868301185603207;0.423009979923708;0;0.613270047028076;-0.217553905188511;0;-0.633171305024758;-0.99999971159543;0;-0.0623344249720665;-1.30812985050343;-0.000483983776947991;0.482378409856264;0.00787137953991802;-0.0699150128967339;0.925906285977532;-0.73153510999719;-0.0333656172416223;0.347662501063729;-0.174262685825243;-0.0234254161323285;-0.0689598641630998;0.644089310016066;-0.00115814881166543;-1.11588160495535;-10.9916527107301
0.879433252085299;0.417856520186973;0;0.593512240344824;-0.245384383060398;0;-0.634544892188809;-0.999999701363668;0;-0.0528892763808289;-1.3078081776997;0.00838617427024121;0.274592468676064;0.00353188035673991;-0.0473488598347324;0.999867822844715;-0.733648482532834;-0.0232164381457186;0.518458821209966;-0.174532683810039;-0.0191711876280152;-0.0612257696441154;0.731858130442435;-0.00136449634924851;-1.07267534926691;-10.7808224291788
0.890565318567392;0.412083438501393;0;0.573715030014142;-0.273214904811538;0;-0.635702898234844;-0.999999688170764;0;-0.0442667880713394;-1.30701156218639;0.0123792829549579;0.0661756408733377;0.000901117077737019;-0.0239158816009242;0.999880324359443;-0.7348662307175;-0.00912380715763725;0.684192947014186;-0.174531283497777;0.0274508210356794;-0.0529786173055901;0.735465258266397;-0.00117226938331072;-1.06771772551919;-10.7574048301849
0.901697385049484;0.405690733894002;0;0.553884823383766;-0.301045470057298;0;-0.63666557531913;-0.999999674089732;0;-0.0365211640503063;-1.30610044287898;0.0114879793977058;-0.142238641462813;4.33695006357908e-07;-0.000482739887608562;0.9998817740309;-0.734902703200884;0.00874825993739875;0.840992315542107;-0.173747668816082;0.120773244771763;-0.0451630193267913;0.655257764768592;-0.000904753779044754;-1.0771559603455;-10.8071828490917
0.912829451531576;0.398678405404211;0;0.534027375454498;-0.328876078070601;0;-0.63745455972789;-0.999999660484545;0;-0.0297143551709803;-1.30543531502077;0.00571727802477223;-0.350227542880026;0.000829844240149853;0.0229507745252497;0.999912130185071;-0.733489053880857;0.0300903167942109;0.980318583614563;-0.171688383475026;0.255474344832888;-0.0386748002601122;0.498456304125359;-0.000708547845814422;-1.10131625188619;-10.9297530771283
0.923961518013669;0.391046452092753;0;0.514147742769091;-0.356706727581677;0;-0.638093065214646;-0.999999630136358;0;-0.0239167866769405;-1.30528628724877;-0.0012750783634014;-0.246493522292444;0.00338931603162094;0.0463818768474391;0.99967592849997;-0.730413689965218;0.053294904308521;0.999938916109886;-0.167964580977741;0.415516852569041;-0.0341450980657431;0.319760333047871;-0.0013993449486982;-1.0838151124591;-10.8453445347523
0.935093584495761;0.38279487305325;0;0.494250230971767;-0.384537417080564;0;-0.638606096826814;-0.999999602175283;0;-0.0192083476043852;-1.30563942351887;-0.008910612326133;-0.40511570733835;0.00763157473875048;0.06790000417042;0.836660657318688;-0.72561379323607;0.0767296660631726;0.999961435072206;-0.162374138337434;0.592599953923416;-0.0316289265567906;0.12173600736613;-0.00239808428315413;-1.1726580163794;-11.2730682837091
0.946225650977853;0.373923667410378;0;0.474338335350156;-0.412368145202663;0;-0.63902068689406;-0.999999575724368;0;-0.0156792632807077;-1.30670765564963;-0.0208376807463971;-0.612729004376056;0.0133453100647463;0.0865652386629073;0.756212758986136;-0.719083678111932;0.100164751041838;0.999966499740773;-0.154730117279199;0.7808621324318;-0.0316610684417383;-0.137021353587074;-0.00209557335795552;-1.25665242470958;-11.664008261405
0.957357717459946;0.364432834319461;0;0.454414673656447;-0.440198910551146;0;-0.639366155745548;-0.999999546006885;0;-0.0134312955418466;-1.30883604931885;-0.0376288389662211;-0.82021251950842;0.0203916720540455;0.104326774117389;0.759539838153059;-0.710823331111887;0.123599941878453;0.999970468889302;-0.145019555831223;0.96105862013023;-0.0348474671503799;-0.440879088053547;-0.00183963565179823;-1.32182206736825;-11.9570621908273
0.968489783942038;0.354322372965146;0;0.434480910338444;-0.468029711919413;0;-0.639674402742189;-0.999999512069101;0;-0.0125790861987484;-1.31237546923483;-0.0589502082546305;-0.999332922173283;0.0287710861765702;0.122931323760005;0.828154790595092;-0.700832745288664;0.147035216128454;0.999973618160053;-0.133412981494068;1.11985083439109;-0.0415386934959333;-0.761381212400458;-0.0016352826430257;-1.36295735870187;-12.1340501028544
0.979621850424131;0.343592282553115;0;0.414537671177234;-0.495860548636325;0;-0.639980231538136;-0.999999472143283;0;-0.0132516859051626;-1.31759248992796;-0.082375376194578;-0.999748701957228;0.0385580817966897;0.14211319481924;0.808807900526716;-0.689111915274017;0.170470551289874;0.999975667012064;-0.120157554788593;1.25937408022093;-0.0516938947754404;-1.05393739819635;-0.00154262627469848;-1.40952269982351;-12.3335163205908
0.990753916906223;0.332242562291909;0;0.394584447182853;-0.523691421233099;0;-0.640321715222447;-0.999999445360163;0;-0.0155943712811616;-1.32452828726626;-0.105360121958918;-0.96174771124227;0.0497380529326724;0.160577664288839;0.766932419056984;-0.675660838168877;0.193905895322393;0.999974375211263;-0.105427754889987;1.38442413483178;-0.0647693284775708;-1.2834981212393;-0.000824321766355496;-1.45758962814893;-12.5365270029731
1.00188598338832;0.320273211359719;0;0.374619486410903;-0.551522331762582;0;-0.640740606965594;-0.999999414897598;0;-0.0197706482613662;-1.33308321454149;-0.125626881428257;-0.767798328286335;0.0621969612891242;0.176107148252935;0.558339019954232;-0.660479515738596;0.217341189025943;0.999971371985486;-0.0893597467096297;1.50226952339411;-0.0799518973321988;-1.42779736771665;-0.000598584577804928;-1.55122175851365;-12.9341055330052
1.01301804987041;0.307684228868319;0;0.354639672168455;-0.579353284285442;0;-0.641282804838617;-0.999999389114969;0;-0.0259647933446139;-1.34297108738657;-0.141528331618182;-0.589216355800394;0.0756219325435898;0.186747011309316;0.349656806321296;-0.643567954001561;0.240776358893606;0.999963807174099;-0.0720124192704442;1.61168503655131;-0.0962092672272894;-1.47820698994477;-0.000443950381125546;-1.65522944601444;-13.3630291823979
1.0241501163525;0.294475613804079;0;0.334640385750402;-0.607184286030804;0;-0.64199888081073;-0.999999373555989;0;-0.0343847015157689;-1.3538833256181;-0.153441625004945;-0.427452807614275;0.0896519047971432;0.192495939219279;0.140951251333621;-0.624926170315908;0.264211124563188;0.999936878104406;-0.0535645815273054;1.69752366044319;-0.112552625416896;-1.44506946966781;-0.000329994676530276;-1.77290762376646;-13.8332776406725
1.03528218283459;0.280647364960025;0;0.314615351575271;-0.635015346549823;0;-0.642944682846951;-0.999999237088221;0;-0.0452651773036953;-1.36554032750992;-0.161772950572164;-0.283534617909056;0.103925760915086;0.193353548823727;-0.0677636607334205;-0.60455418744766;0.287646000475007;0.999973215142162;-0.0343598315216628;1.74532673631317;-0.128114506750633;-1.33975969882113;-0.000299650903489379;-1.9080474181439;-14.3550522645865
1.04641424931669;0.266199480889618;0;0.294556462193441;-0.662846478244972;0;-0.644182028712238;-0.999998929621463;0;-0.0588723383163714;-1.37769370624156;-0.166966268424719;-0.159658204184158;0.118082365565057;0.189319703138379;-0.276480905829769;-0.582451967288269;0.311081463036859;0.99998694226206;-0.0148985171705291;1.74142628615941;-0.142158311390203;-1.17439840394645;-0.000366768493702097;-2.06520684922414;-14.9394037353131
1.05754631579878;0.251131959774285;0;0.274453579935783;-0.690677703711105;0;-0.645779514226875;-0.999998725852975;0;-0.0755088238010295;-1.39013063703321;-0.169552931876881;-0.0610852025774724;0.131760578391914;0.180394389731004;-0.485196878851624;-0.558619483152809;0.334517101543475;0.999988230101487;0.00417280161983671;1.67330787340441;-0.154086741841858;-0.961927515559571;-0.000422975039679585;-2.25002999953493;-15.5988316826365
1.06867838228087;0.235444799149979;0;0.254294311438854;-0.718509056343723;0;-0.647813445391203;-0.999998451910616;0;-0.0955190066360808;-1.40268380049245;-0.170257622928815;0.000947536276770315;0.144599260802045;0.16657766279878;-0.693909498812164;-0.533056729361615;0.357952764708515;0.999989046588567;0.0220775087993284;1.53024750606857;-0.163452881109999;-0.716514306246416;-0.00049066763172334;-2.4696555424996;-16.3479108251409
1.07981044876296;0.219137995774315;0;0.2340637508829;-0.746340570742719;0;-0.650368923350271;-0.99999749591023;0;-0.119296609748428;-1.41525098380503;-0.170144814331267;0.00867944249159331;0.156237281647874;0.147869692120975;-0.902610983032292;-0.505763704473041;0.381388442659034;0.999989491880242;0.0379337831987511;1.30425287402347;-0.169975953883703;-0.453842657074479;-0.000562897486901193;-2.7326104419738;-17.2019833090115
1.09094251524505;0.202212460842617;0;0.213745267937363;-0.774048425005113;0;-0.653437641337116;-0.991019319735643;0;-0.138717478551941;-1.42785084461892;-0.171788835796092;-0.148978675710884;0.166345630103142;0.125575208820418;-0.999979085900618;-0.476740407615617;0.40482413079926;0.999989916168513;0.0507879199633164;0.990672452192263;-0.173596784261109;-0.201225036323001;-0.000667735503846245;-2.96873539491632;-17.9331396329649
1.10207458172715;0.184675908332213;0;0.193326771197352;-0.801088142708384;0;-0.656696801573139;-0.951757702670914;0;-0.135627174662313;-1.4406832774998;-0.176103583492318;-0.219237802155936;0.17475180361854;0.102139763485274;-0.999979601392622;-0.445986838307132;0.428259818400055;0.999989445845728;0.0597426493262762;0.610549446674679;-0.174532661159877;0.0307385948775421;-0.000645815352655177;-3.1118362296681;-18.359422332186
1.11320664820924;0.166552107575684;0;0.172809652340598;-0.826683570547027;0;-0.659708770341449;-0.887123390120884;0;-0.118211957770759;-1.45385106299245;-0.180277352860603;-0.136947718856623;0.181427721983928;0.0787042943456996;-0.999981117348141;-0.413502997124782;0.451695494109244;0.999988901350165;0.0642973891100997;0.207533655617566;-0.172916926586461;0.261161086330058;-0.000750176071981912;-3.22130448197697;-18.677770469885
1.12433871469133;0.147880530213128;0;0.152206069284265;-0.850202641312846;0;-0.662215021167127;-0.802528971411467;0;-0.0933134898860986;-1.46721992132942;-0.181064384858533;0.0697831542867271;0.186373381895273;0.0552687502838822;-0.999985995185826;-0.379288884599824;0.475131172883945;0.999989707453554;0.064416934465667;-0.181354425741604;-0.168651072159856;0.509295654101542;-0.00362886769194404;-3.31158428630101;-18.9359639911426
1.13547078117342;0.128712196976441;0;0.131532982744135;-0.871278051379015;0;-0.664188496682045;-0.711597710457014;0;-0.0734570505160708;-1.4804674968719;-0.176984638481054;0.278378533827512;0.189588779373848;0.0318332337912953;-0.999978764616153;-0.343344501753785;0.498566788193142;0.999983485264264;0.0603757059590364;-0.539104604509666;-0.161500256003371;0.778292025690607;-0.000601344736502085;-3.41372920378351;-19.2251382922666
1.14660284765552;0.109104535003794;0;0.110806349320966;-0.889590531726117;0;-0.665631846454607;-0.604009646885608;0;-0.0488176243111205;-1.49323340965985;-0.168016788968246;0.486929241765806;0.191073926906517;0.00839802765958148;-0.99995950928315;-0.305690286391211;0.521172152749141;0.929136895281867;0.0525476310687833;-0.860932031248937;-0.151295162633948;1.05479734424774;-0.000302766908767182;-3.51822073243025;-19.5140748851442
1.15773491413761;0.0891256448677539;0;0.0900459898926536;-0.904484211888468;0;-0.666284811607124;-0.465922893434834;0;-0.00713921105556163;-1.50515685599462;-0.154163896166121;0.695263496948846;0.190828842066727;-0.0150372260284536;-0.999982823027523;-0.266468134712719;0.540502380930387;0.720486451984779;0.0413675448799742;-1.13966330072369;-0.138086627835049;1.31230651028956;-0.000717339954434237;-3.60956090229687;-19.7568292776212
1.1688669806197;0.0688587171976453;0;0.0692804903785836;-0.91543109908303;0;-0.665969129036149;-0.320502606673912;0;0.0326635333417991;-1.51587773045782;-0.135446201044707;0.902086859694144;0.188853503981448;-0.0384727339257429;-0.999981203259908;-0.22599934897139;0.554942019427334;0.511778608070863;0.0273647073552346;-1.36711686052436;-0.122229304662399;1.52890286629354;-0.000503028501050551;-3.70834798005398;-20.0164679403016
1.17999904710179;0.0483941332282385;0;0.0485398636786976;-0.922195061500833;0;-0.664679544197039;-0.165438697963531;0;0.0748118786882713;-1.5250691867687;-0.113159489465937;0.999839977869292;0.185147906251396;-0.0619082855999527;-0.999986558908415;-0.184645038874674;0.564490349595042;0.303066836296063;0.0111395024127685;-1.5378716664865;-0.104289374400228;1.68041480753626;-0.00246787545914628;-3.81353440453491;-20.289812927188
1.19113111358389;0.027825852671365;0;0.0278534712966164;-0.924798574248274;0;-0.662539318551388;-0.0216578451581489;0;0.104351153810776;-1.53255878764372;-0.0897259948575747;0.999952236249733;0.179712043393457;-0.0853438907809361;-0.999985769477235;-0.142766336733387;0.569147263677029;0.0943497965460355;-0.00666967355618311;-1.65317390801238;-0.0851384050193585;1.74532050299586;-2.72777528711269;-3.95195357510396;-20.6056117533416
1.20226318006598;0.00724262951485346;0;0.00724311585769132;-0.923606476525636;0;-0.65985182117675;0.107226019974334;0;0.121016626269102;-1.53831820721526;-0.0662909343080845;0.99997361380062;0.172545915520826;-0.108779456356659;-0.999983179033007;-0.100724382731007;0.568912672995807;-0.114369542881473;-0.0254878634234188;-1.72024586322373;-0.0657269503690019;1.73042663683227;-8.00061070589356;-4.11788540073222;-20.9502767956029
1.21339524654807;-0.0132755427597009;0;-0.0132785385667393;-0.919019239159581;0;-0.656886819456034;0.222266067929857;0;0.127874448324123;-1.54234738814459;-0.0428556108287251;0.999974674435505;0.163649526450272;-0.132214967158385;-0.999981095116338;-0.0588803214890347;0.563786539791291;-0.323089805041399;-0.0448134678416615;-1.74532272401901;-0.0468437186403818;1.65295308941427;-15.1491955130545;-4.29982664550667;-21.3037177645015
1.22452731303016;-0.0336570211683044;0;-0.0337059296013415;-0.911375864305182;0;-0.653824805396835;0.326812812511057;0;0.129354581250209;-1.54464632400926;-0.0194203141682008;0.999971325106662;0.153055888471329;-0.154309175881279;-0.885517731225896;-0.0175952993127313;0.553768855031605;-0.531809915240636;-0.0642099732729702;-1.7337115546233;-0.029083335756435;1.53280346972293;-23.8838372853968;-4.37872437901923;-21.3674742553479
1.23565937951226;-0.0538366281031827;0;-0.0540374794002035;-0.900916270439989;0;-0.650741013381176;0.424619551770206;0;0.129871972965511;-1.54521501949147;0.00401489755020417;0.999967425555562;0.140957225072006;-0.17261652410152;-0.6768140098939;0.0227695378623947;0.538859639211629;-0.740528428386845;-0.0832824898258433;-1.68694016399257;-0.0127995120371923;1.39034870281279;-32.217950967551;-4.34161265588458;-21.1424691159704
1.24679144599435;-0.0737540164043926;0;-0.0742729999829184;-0.887863726659095;0;-0.647671442032311;0.51313134574763;0;0.128292962048071;-1.54405348153715;0.0274500033635539;0.999962287269651;0.12768747996979;-0.186032588125956;-0.46810017506158;0.0618530475810382;0.51905897582099;-0.949241413660684;-0.101637122902394;-1.60496457577284;0.00182490778919427;1.23522383199888;-38.9100005067949;-4.25899047980984;-20.8256596870724
1.25792351247644;-0.0933545354011329;0;-0.0944138253974286;-0.872503695126138;0;-0.644677113525957;0.590437389023011;0;0.123645093786005;-1.54116171918025;0.0508849684211494;0.999955413592943;0.113607786638892;-0.19455721300805;-0.259383230738824;0.0993396483166177;0.49621795295439;-0.999989823699951;-0.118857008320882;-1.48042284529786;0.0146676704426093;1.07088276073583;-42.1386856338316;-4.12549460930089;-20.4256555787873
1.26905557895853;-0.112590404407532;0;-0.114463526869407;-0.85516434811518;0;-0.641839722537265;0.65538151973616;0;0.115165242326549;-1.53653974454514;0.0743197426696269;0.999946003800407;0.0990792854192004;-0.198190347591585;-0.0506650302835218;0.135110610840434;0.472782238640857;-0.999991817953978;-0.134417256150598;-1.30739854488852;0.0256482404035506;0.901419826839664;-43.272659208042;-3.95696418780732;-19.9575951180082
1.28018764544063;-0.131421421742462;0;-0.134428471210602;-0.836194487814812;0;-0.639255826217533;0.70763800653934;0;0.102373815604247;-1.53018757431032;0.0977542505475508;0.999932681782434;0.0844631191021263;-0.196931972857351;0.158053537120497;0.16915129753991;0.449346484715249;-0.999993204157002;-0.147815778449381;-1.09418148860243;0.0347359758087411;0.731684625733351;-42.5441982970578;-3.75762360587739;-19.4246532021904
1.29131971192272;-0.149815162488485;0;-0.154318167428518;-0.815939873883007;0;-0.637028967045032;0.747749765509253;0;0.0851733764055906;-1.52210523227706;0.121188369881464;0.999912845822904;0.0701204311709146;-0.190782088312695;0.366771779618512;0.201461705949811;0.425910702717438;-0.999994213609037;-0.158677933163854;-0.853979838858735;0.0419572763503658;0.567012327098106;-39.6483758708393;-3.52767143414304;-18.8269316744575
1.30245177840481;-0.16774664206484;0;-0.174145329227592;-0.794719123644172;0;-0.63525926404176;0.777120437846895;0;0.0639613830570998;-1.5122927544053;0.144621881453379;0.999880815949686;0.0564123644890196;-0.179740712020073;0.575488805589487;0.232041834287097;0.402474899998162;-0.999994972507256;-0.166778949220092;-0.600370494893444;0.0473985623816894;0.412758168502503;-34.362479640164;-3.26865887012897;-18.1663447144953
1.3135838448869;-0.185197451273014;0;-0.193925570929421;-0.77280058691782;0;-0.634030299789256;0.797951932049365;0;0.0397429792512651;-1.50075020067661;0.168054314175373;0.999820777793368;0.0437000595345555;-0.163807894331372;0.784202751105238;0.260891681217115;0.379039081554123;-0.999995555545392;-0.172043266911964;-0.346437343124542;0.0512030935950825;0.273657885719212;-26.590650796337;-2.98377378914741;-17.4470820363057
1.32471591136899;-0.202154402037909;0;-0.213676654403972;-0.750381796916645;0;-0.633393486024383;0.813121552417043;0;0.0142282299536079;-1.48751143647094;0.190113163034557;0.882660471302216;0.0323446499555071;-0.142983790233594;0.992906550632551;0.288011245719209;0.355603251026024;-0.999996003749441;-0.174532224287948;-0.103102744964578;0.0535277049428576;0.144686580935435;-17.2486812573471;-2.6669622993183;-16.6273062519288
1.33584797785109;-0.218607782883562;0;-0.233417243811914;-0.727576257635196;0;-0.633353145021913;0.825779762844605;0;-0.01032927452888;-1.47277172532012;0.208357110835678;0.674260738155733;0.0226491103670024;-0.119631213473171;0.999980211056285;0.3134005270124;0.33216741135218;-0.999996336034679;-0.174402541462643;0.123109549176953;0.0543735822824806;0.00229942886506965;-12.7094935312746;-2.49971055394901;-16.1709715073266
1.34698004433318;-0.234549495818396;0;-0.253165324640892;-0.70441824717247;0;-0.633862161285683;0.838464348655827;0;-0.0318657245979036;-1.45686537260162;0.221715995230191;0.465773791390279;0.014681787078464;-0.0961957357110907;0.999981243520942;0.337059524509824;0.308731564765153;-0.999996593713873;-0.17185955931936;0.330889442217796;0.0534866208408836;-0.164972513234811;-8.32028554835325;-2.33458138535478;-15.7055353766868
1.35811211081527;-0.249971442044848;0;-0.272936614363917;-0.680874477732547;0;-0.63482104859904;0.853483885023204;0;-0.0480469901435094;-1.44015309519958;0.23018882988364;0.257289885396494;0.00844472106978408;-0.0727602509400089;0.999980809197864;0.358988237760852;0.285295712819531;-0.9999967933321;-0.167090403983519;0.523868285401799;0.0506418016177174;-0.348110142774967;-4.26193635985492;-2.16997176944451;-15.2209885451385
1.36924417729736;-0.264864102028007;0;-0.292742832442908;-0.656852276976411;0;-0.636071794910718;0.872787787687322;0;-0.0562958401637927;-1.42299561964864;0.23377613773378;0.0488475656432304;0.00393791140156588;-0.0493248011701697;0.999978256548082;0.379186666418033;0.261859856792664;-0.999996942003418;-0.160229065181766;0.707937936887713;0.0457017301304431;-0.540571260548032;-0.927112570018171;-2.01008975656515;-14.7223487113027
1.38037624377946;-0.279215363566771;0;-0.312589827858145;-0.632214805487483;0;-0.637396160484562;0.897594864568031;0;-0.0541423727001609;-1.40575360192159;0.232479288406487;-0.159519457776649;0.00114788115989992;-0.0264368710932886;0.953255997668314;0.397654810216071;0.238423997551385;-0.999997067647028;-0.151336475226386;0.889907282477228;0.0385733954084957;-0.741949490964016;-0.000799470578488837;-1.89463848748022;-14.3182773623858
1.39150831026155;-0.293010409609273;0;-0.33247669354123;-0.606887567231395;0;-0.638610470706293;0.9223039175369;0;-0.0470621227199673;-1.3887290861428;0.228676753643125;-0.164985253994919;3.38462468231769e-08;-0.0049375604476715;0.881474790742972;0.414392668949097;0.214988136103841;-0.99999713028394;-0.140414326211101;1.07194384061704;0.0292012475002732;-0.938833205742312;-0.00113396869582161;-1.82854175189915;-14.0630788408049
1.40264037674364;-0.306233750733517;0;-0.352397851532926;-0.580851658333181;0;-0.639566600514253;0.948426467265163;0;-0.0324573498984608;-1.37193196529077;0.227106013741365;0.0309397998941561;0.000379721608407228;0.0149740825639149;0.817765946943639;0.429400242498196;0.191552273498619;-0.999997166442223;-0.127492387279842;1.24775671709344;0.0177800661603068;-1.10678723783082;-0.000843159482013078;-1.79725599478749;-13.9304879869251
1.41377244322573;-0.318869487678505;0;-0.37234281699121;-0.554110188174621;0;-0.640119958423384;0.972943327244647;0;-0.0132975820570857;-1.35513606194797;0.227902178984535;0.0370041871659373;0.00218186251307131;0.0336966198157362;0.779997632517754;0.442677530806658;0.168116410594151;-0.999997155821252;-0.112698467675836;1.40664772946174;0.00463941085260074;-1.25279797165423;-0.000674638530355764;-1.73651354855405;-13.6889620428748
1.42490450970783;-0.330902856161694;0;-0.392298032433129;-0.526767515110453;0;-0.640228785702295;0.991647586492456;0;0.00473009129932704;-1.33833706780441;0.226364376351968;-0.168238805939401;0.00534104158847999;0.0518353574904377;0.767945044494317;0.454224533900275;0.144680548788021;-0.999997072711149;-0.0962658279281278;1.54138463893242;-0.010119948064243;-1.40039353942345;-0.000653518689865962;-1.63061534183201;-13.270994983646
1.43603657618992;-0.34232276211491;0;-0.412251059870096;-0.499050554671951;0;-0.640016674066612;0.999992938886121;0;0.0134234288232281;-1.32182994223341;0.219985362836459;-0.376140159950069;0.00982797389041416;0.0696504078323901;0.752374462407668;0.464041251927451;0.121244689966012;-0.999996901159094;-0.0784912334045139;1.64642423312963;-0.0265326077464969;-1.54622662415857;-0.000785823912956118;-1.5147615486263;-12.7988496139686
1.44716864267201;-0.353123876707384;0;-0.432195393602904;-0.471219826789245;0;-0.639708897824181;0.999997822531328;0;0.0125735334669768;-1.30597373207783;0.2087305828097;-0.584332097615114;0.0156148458040164;0.0870238913562097;0.730262150855386;0.472127685193374;0.0978088365402147;-0.999996612203669;-0.059746332464629;1.71467390326642;-0.0444604073281611;-1.66919415350388;-0.0015205891305321;-1.39257319142452;-12.2817106030128
1.4583007091541;-0.363305363506291;0;-0.452130255182531;-0.443389045065744;0;-0.639402788408604;0.999999483787107;0;0.0132601790935419;-1.29108707309732;0.194283446756994;-0.648572796741145;0.0226685573212495;0.104012194268126;0.719503514152299;0.478483834747377;0.0743730135844053;-0.999994300879176;-0.0404542409910842;1.74532848502272;-0.063520636432269;-1.74532583532322;-0.000642367192053683;-1.2843537436266;-11.8000109433767
1.4694327756362;-0.372867222124695;0;-0.472055141772206;-0.415558274058666;0;-0.639063259727613;0.999999731039955;0;0.0153545835656825;-1.27724392952815;0.181528779580279;-0.439898408256656;0.0309679416053289;0.12077773325143;0.711251688375461;0.483109705660149;0.0509373120304887;-0.999986251881234;-0.0210267617533259;1.73821593758922;-0.0830338238009054;-1.74532525427987;-0.000394829724321255;-1.21708095848419;-11.4788638196462
1.48056484211829;-0.38180945312363;0;-0.491968502982488;-0.387727537213743;0;-0.63865812530478;0.999999755703699;0;0.0187422198900686;-1.26416192878644;0.173664958722958;-0.231192608534601;0.0404953388088958;0.137241843521266;0.693779873509778;0.486005308400536;0.0275017258251131;-0.999984457144042;-0.0019261296442535;1.68491861472071;-0.102067046835967;-1.6613835202264;-0.000520318105758477;-1.1640164370575;-11.2154242263675
1.49169690860038;-0.390132057325284;0;-0.51186782627293;-0.359896839086421;0;-0.638157789071368;0.999999767485563;0;0.0233202372892036;-1.25147995643687;0.170692429577397;-0.0224802106877294;0.0512179919693808;0.15308581986823;0.658330047305798;0.487170647976048;0.00406618568260074;-0.999982320920151;0.0162792142215534;1.5758955402691;-0.119765149732361;-1.50798761916271;-0.000543574824769522;-1.12856426175168;-11.030347893456
1.50282897508247;-0.397835035610293;0;-0.531749713396105;-0.332066181274714;0;-0.637534970736651;0.999999779324795;0;0.0289971647646713;-1.2388368810719;0.172611281759104;0.186233236736772;0.0630722065753653;0.167792597243023;0.596732391328432;0.486605728256578;-0.0193692933398012;-0.99997924121176;0.0329228695001416;1.40318643118918;-0.135441834444964;-1.30093047525341;-0.000598065659941582;-1.11433601923536;-10.9454973043338
1.51396104156457;-0.404918388891619;0;-0.551609948464335;-0.304235565155485;0;-0.63676444529524;0.999999787173501;0;0.0356920097162877;-1.22587156858959;0.179421510537849;0.394945230910314;0.0759440303785081;0.18044989038001;0.483429005432991;0.484310558328838;-0.0428045364329354;-0.999962186940123;0.0472584418595061;1.16022587198996;-0.148595436424425;-1.05781393299518;-0.424486795675227;-1.13595753630679;-11.0227476131996
1.52509310804666;-0.411382118109948;0;-0.571443558237145;-0.276404991765826;0;-0.635822804554846;0.999999802000908;0;0.0433333089620593;-1.21222288811354;0.191123023637077;0.603650803541044;0.089624817665322;0.18933402710168;0.274734799927231;0.480293578707749;-0.0658974472642374;-0.970764930529741;0.05847845135172;0.843234254382622;-0.158936191922038;-0.799307567397029;-1.91519480755735;-1.22120742774097;-11.3738539867799
1.53622517452875;-0.417226224224184;0;-0.59124486533022;-0.248574461788431;0;-0.634688241494652;0.99999981593203;0;0.0518581608171924;-1.19752972298479;0.207715486123118;0.81233421479281;0.103780971859441;0.193327058095401;0.0660266795462936;0.474648647373978;-0.0862031745968195;-0.762106589505157;0.0658218958117096;0.46980336429502;-0.166398270377603;-0.542641832808596;-0.478097144296218;-1.3162595967191;-11.8410193235001
1.54735724101084;-0.422450708205823;0;-0.611007535031544;-0.220743975633459;0;-0.633340354709006;0.999999828442856;0;0.0612115097085808;-1.18150687236396;0.226115024951381;0.757864985415691;0.118051370205731;0.192428773109356;-0.142685468650388;0.467685054921172;-0.101618620523247;-0.553432951483448;0.0688247297560441;0.0662145887442547;-0.171131127543748;-0.316068403472268;-0.000387096803670772;-1.40554184194195;-12.2544237042261
1.55848930749294;-0.42705557103098;0;-0.630724616284661;-0.192913533304937;0;-0.631759969600984;0.99999983866594;0;0.0713454557144259;-1.16418130239911;0.242888294802964;0.673549962081894;0.13207488975091;0.186639468739625;-0.351368277802825;0.459763872930943;-0.112143197382638;-0.344724460036217;0.0672611459581612;-0.346810130867199;-0.173632052749276;-0.142383007051843;-0.000800818430622741;-1.51533692898884;-12.7348019042789
1.56962137397503;-0.431040813670828;0;-0.650388577340755;-0.165083134340584;0;-0.629928974649252;0.999999848315004;0;0.0822186810143253;-1.14572604133972;0.25623308687232;0.465281941795221;0.145490865531554;0.17597677054456;-0.558576277559535;0.451246218617012;-0.117776455464775;-0.136012444171004;0.0611529342292788;-0.746399135010708;-0.17453285867497;-0.0308590847280933;-1.75227644967704;-1.63580229415118;-13.204864671313
1.58075344045712;-0.4344064370822;0;-0.669991336523175;-0.137252777974444;0;-0.627830171629957;0.999999845888314;0;0.0937958522094844;-1.12646575545339;0.264694976457579;0.256847693248581;0.158000789294928;0.162914135693089;-0.556176596838042;0.442493222387044;-0.118518390961463;0.0726963722639507;0.0508173018393645;-1.09951389332612;-0.174524272590651;0.0254369309531363;-0.014347365715512;-1.64001452456198;-13.2745033742889
1.59188550693921;-0.437152442201122;0;-0.689524288513934;-0.109422463011063;0;-0.625447137037986;0.99999983948593;0;0.106047280339005;-1.10676097859237;0.268274857579038;0.0486559678063606;0.169534601456715;0.14934843088091;-0.601507791078771;0.433866009914962;-0.114369125047975;0.281398047146446;0.0369379502613568;-1.38143194471733;-0.174118797098005;0.0407088559478892;-0.00340305285587661;-1.68075468632703;-13.4514811318059
1.6030175734213;-0.439278829930611;0;-0.708978326485102;-0.0815921876986615;0;-0.622764095292181;0.999999833209548;0;0.118948269982266;-1.08694901620272;0.267910004483692;-0.0797921850699608;0.180024422810056;0.134590003251765;-0.657962431295657;0.425725692930756;-0.105328935771163;0.490083135326399;0.0203645703844766;-1.58183913939663;-0.173738444304319;0.023416428384061;-0.00267876281840529;-1.74720674713951;-13.7277595323055
1.6141496399034;-0.440785601138657;0;-0.728343860745119;-0.0537619506930158;0;-0.619765829186649;0.999999820449393;0;0.132476638353685;-1.06719862194808;0.267643131246097;0.0570174759786032;0.189331965020696;0.116728222920393;-0.866344968601718;0.41843332910106;-0.091399353144178;0.698654240337247;0.00202985285795588;-1.69911019950875;-0.173645794191829;-0.0071979717651628;-0.001026552790794;-1.9632838177427;-14.5679141979536
1.62528170638549;-0.441672755562708;0;-0.747610800621121;-0.0259316515720881;0;-0.616434282771409;0.999999792517454;0;0.14689383604934;-1.04732891915272;0.271421673509369;0.265439738581059;0.197163173238905;0.0949049486508342;-0.996032568348122;0.412313806455026;-0.07404587572027;0.782275071325828;-0.0171993018021769;-1.7453195964399;-0.173883085272422;-0.0335982179910312;-0.00114556239823926;-2.18704843276104;-15.3846298294352
1.63641377286758;-0.441940296893371;0;-0.766768587464612;0.00189825314870236;0;-0.612763688888949;0.999999789324283;0;0.160901019589924;-1.02699994782053;0.280084003824439;0.473795318320059;0.203367145742571;0.073950848861713;-0.792170442448447;0.407463727818114;-0.0581507116667595;0.574203159838729;-0.0366549900988377;-1.74530359732851;-0.17429684019028;-0.0337851896711981;-0.00162735152031601;-2.22501682839482;-15.503734600341
1.64754583934967;-0.441588224009887;0;-0.785806503018741;0.0297286547753335;0;-0.608734627781544;0.99999979206415;0;0.176957901005945;-1.00590220752331;0.291555632802034;0.505182623129191;0.208201291309453;0.0578093021945927;-0.585333847382385;0.403617039909841;-0.0467315582247812;0.400296569149629;-0.0559765900686013;-1.72325663458641;-0.174532234346748;-0.00606232590661104;-0.00200955271670367;-2.20548766538905;-15.423538955117
1.65867790583177;-0.440616535339973;0;-0.804712904102476;0.0575586989111079;0;-0.604326380074675;0.999999775814659;0;0.19269367982741;-0.983999445862791;0.300955435187601;0.296987601119253;0.212011733628708;0.0460720201264109;-0.416314676969288;0.400504842076351;-0.0376871130174681;0.371547810397447;-0.0749490282731463;-1.68109469574438;-0.174441615426309;0.0192160269113634;-0.00176866560170907;-2.13753659931881;-15.1803860435238
1.66980997231386;-0.439025234200926;0;-0.823475951375796;0.0853888035353653;0;-0.599533141226379;0.99999976468112;0;0.209242527989931;-0.961582832085465;0.305475075160256;0.0887141893730831;0.215080778158424;0.0374404179898943;-0.320298066305435;0.398057014253662;-0.0284434310651341;0.417299244086425;-0.0932957395139946;-1.60948151206401;-0.174175350936343;0.025326721432708;-0.00160728958984535;-2.09350321865631;-15.0246024743537
1.68094203879595;-0.43681432004211;0;-0.842083367740732;0.11321889700894;0;-0.594337946627412;0.999999751612151;0;0.226400891898885;-0.939012687665154;0.305114826921597;-0.11945743253255;0.217590337298353;0.0308446394479662;-0.24257942143787;0.396341515166406;-0.0177098106947301;0.498697742482695;-0.110644221297743;-1.50053610651645;-0.173943764751919;0.0136145496662002;-0.00149002265346354;-2.04774209401056;-14.8629722264419
1.69207410527804;-0.43398379305259;0;-0.860522396848349;0.141048984709644;0;-0.588726166419027;0.999999736953175;0;0.244177333234491;-0.916649108423342;0.299881199780252;-0.327175346051343;0.219677250162537;0.0259518841924377;-0.174963673568726;0.395497721351831;-0.00471041819983316;0.610658089160777;-0.126537875980942;-1.34687739833602;-0.173923865389386;-0.0120383569824996;-0.00140458679109301;-1.99823371969986;-14.6873465346396
1.70320617176014;-0.430533653286446;0;-0.878779822417023;0.168879073388139;0;-0.582682895099383;0.999999720513361;0;0.262586429404113;-0.894780583437462;0.292666685772674;-0.288504439748074;0.221447293593524;0.0220695537280708;-0.156350727677584;0.395685074430883;0.00987798247284934;0.634302193940536;-0.140468961113075;-1.14989429305106;-0.174191412502207;-0.0324533364097563;-0.00136631660621589;-2.01885830953215;-14.7643552899141
1.71433823824223;-0.426463900637854;0;-0.896841957583539;0.196709170663175;0;-0.576192825245836;0.999999702160914;0;0.28164733515396;-0.873362486874057;0.288340074918248;-0.0807244287928267;0.22293725636215;0.0182354442246255;-0.170848542478809;0.396946378690655;0.0240625424652021;0.576194708356293;-0.152035959167952;-0.925367128689995;-0.174529920543459;-0.0216414911053764;-0.00136481187508508;-2.0951153929546;-15.0384838000735
1.72547030472432;-0.421774534821371;0;-0.914694630675926;0.224539285059106;0;-0.569240138482168;0.999999682160597;0;0.301383780730738;-0.852083934673106;0.288888358452764;0.127514425836812;0.224139187798985;0.0143698198000481;-0.15904018116977;0.39919106906134;0.0363327680438553;0.470934709930256;-0.16104117633926;-0.692690945709552;-0.174526999847059;0.0285808161736486;-0.00137639051541427;-2.16365464679993;-15.2780370960216
1.73660237120641;-0.41646555535057;0;-0.932323167562897;0.252369426108667;0;-0.561808394021165;0.999999659942654;0;0.321824278532928;-0.830584714752997;0.294318163109757;0.335859955949503;0.22507116818619;0.0109936359709122;-0.129080146070338;0.402238244219397;0.0456335354837578;0.322783965943711;-0.167495525316433;-0.470069170762676;-0.173755097462279;0.116121582233553;-0.00140288503699537;-2.226443570262;-15.4914610159936
1.74773443768851;-0.410536961514233;0;-0.949712370441864;0.280199604479151;0;-0.553880411259214;0.999999634582636;0;0.343002416544118;-0.808504362084124;0.304630640285221;0.544197069621644;0.22577998941779;0.00832718987235882;-0.0984718360976161;0.405835133433852;0.0511048456344544;0.144132455326586;-0.171608290346874;-0.274725615267536;-0.171814672410953;0.237874560627323;-0.00145179835467246;-2.29276655687331;-15.712277596004
1.7588665041706;-0.403988752349172;0;-0.966846492848381;0.308029832148371;0;-0.545438144400988;0.999999605414641;0;0.364957234716823;-0.785482427181634;0.31982420419218;0.752407270177256;0.226314220737284;0.00620721141927539;-0.0824451152760471;0.409676176496812;0.0521764889321781;-0.0526794322535447;-0.173770558802649;-0.122017336482134;-0.168348915711715;0.389294559312296;-0.00152375004742922;-2.37269580153935;-15.9747773593118
1.76999857065269;-0.396820926608641;0;-0.983709210607009;0.335860122621014;0;-0.536462547061526;0.999999571485037;0;0.387733690805442;-0.761158761538311;0.339891185162047;0.960089861603274;0.226696722204668;0.00409404904121292;-0.0978901587172343;0.413425487933256;0.0486120577544798;-0.251505745247912;-0.174531275495156;-0.0248253825740215;-0.163059639209334;0.564354721946144;-0.00161180654155402;-2.47939409564752;-16.3212107255321
1.78113063713478;-0.389033482725618;0;-1.00028358837706;0.363690491171426;0;-0.526933424624105;0.999999530758876;0;0.411383223412461;-0.735253661501064;0.361582859884693;0.891057094773911;0.226905918761049;0.00145936884195181;-0.126950951720314;0.416784460368138;0.0422099102620382;-0.294847452301093;-0.174531346178548;0.0168773041258456;-0.155790695627518;0.737857648001478;-0.00165235636376337;-2.53984756252527;-16.5168059131649
1.79226270361688;-0.38062641877012;0;-1.01655204137401;0.391520955147874;0;-0.516829271898178;0.999999481534981;0;0.435964424232366;-0.707846611490153;0.380037955730941;0.683883288679522;0.226878177327666;-0.00255836313692052;-0.215918486408603;0.419675976644671;0.0365276903561395;-0.190067807528472;-0.174293020066374;0.0218111031251318;-0.146759328937592;0.877130251146844;-0.00162324923524437;-2.60857725065473;-16.7438325027379
1.80339477009897;-0.371599732398837;0;-1.03249629176446;0.419351534345123;0;-0.506127093140571;0.999999421015356;0;0.461543847832785;-0.679256311599021;0.393635032947949;0.476478390523296;0.2264816238738;-0.00846651319191073;-0.28827743815488;0.422243647523304;0.0335053459238667;-0.0678562010352532;-0.174112090117082;0.00886445472653907;-0.136420267855231;0.973821438093515;-0.001592951643822;-2.66798862730178;-16.9390617766614
1.81452683658106;-0.361953420795926;0;-1.04809731913188;0.447182251432552;0;-0.494802200982126;0.999999345000631;0;0.488196974574195;-0.649841422411061;0.402377211579256;0.269570845986542;0.225594563962733;-0.0157333198171674;-0.331864950061999;0.424695855882045;0.0334263143097243;0.0611117180090271;-0.174112886426081;-0.00874065886264461;-0.125210275549339;1.03490156714741;-0.00157733883822431;-2.70856551459174;-17.0728960280344
1.82565890306315;-0.351687480603333;0;-1.06333530429476;0.475013132462426;0;-0.482827990218488;0.999999246776449;0;0.51600936006105;-0.61995945679475;0.406296351339895;0.0648848257071187;0.224139542710936;-0.0237672209632073;-0.353740557326537;0.427256715853814;0.0364880340444307;0.20017254153524;-0.174277648823151;-0.0185465601428806;-0.113482810635937;1.06804123111852;-0.00157928448376765;-2.73319757934693;-17.1560394301018
1.83679096954525;-0.340801907838879;0;-1.07818956562007;0.502844207459091;0;-0.470175681595375;0.999999115185516;0;0.545078007414684;-0.589925925747131;0.407015213120889;-0.00353784282279988;0.2220703197137;-0.0324002630396911;-0.382995069059876;0.430150250820511;0.0422528424660884;0.291790743932429;-0.17446763469052;-0.0129455894602057;-0.101478293095411;1.08841164993918;-0.00161282360146942;-2.79397843111704;-17.3500261566101
1.84792303602734;-0.32929669780041;0;-1.09263848680824;0.530675511069107;0;-0.456814029719507;0.999998929859169;0;0.575513010069096;-0.559821210867216;0.409271714001985;0.196105488775153;0.219326473505742;-0.0422036946317808;-0.453620489018849;0.433516398077107;0.0488535500444972;0.271507383111249;-0.174530077655914;0.00180086769881562;-0.0891917910653154;1.12434790024865;-0.00168836445200782;-2.95651632885732;-17.8484953405069
1.85905510250943;-0.317171844955542;0;-1.10665943492365;0.558507083172414;0;-0.44270898794266;0.999998649237478;0;0.607439525292532;-0.529377027898231;0.416213083799272;0.396264429068047;0.215788482811779;-0.0540381350738043;-0.556319438847003;0.437355890158806;0.0551234833665283;0.263562782478531;-0.174441786636628;0.0127118268210135;-0.0763362428987245;1.18977847039428;-0.00176108877007408;-3.16569414204989;-18.4712735752012
1.87018716899152;-0.304427342931676;0;-1.12022866708395;0.586338953965096;0;-0.427823310638704;0.999997055886403;0;0.64100103751072;-0.49824774188586;0.427823040427964;0.594518262986489;0.211285359195359;-0.0683825842275873;-0.667822252905855;0.441651356219879;0.0612045413510575;0.255388940869154;-0.174294037724483;0.0109749827878283;-0.0626071722023519;1.2808902560439;-0.00185395342651873;-3.41037872284223;-19.1743172014135
1.88131923547361;-0.291066519942846;0;-1.13331809080341;0.613715284681382;0;-0.41181870619172;0.966310265955651;0;0.700587847527552;-0.466170441124774;0.440801176707725;0.513023583408905;0.205681622756226;-0.0831088784979939;-0.58890573909736;0.446375849097959;0.0665710780532398;0.202586213633779;-0.174246425875826;-0.00352501670276468;-0.0478366266489911;1.36721481957059;-0.00191816519583909;-3.45177997769985;-19.2859055546432
1.89245130195571;-0.277113123627927;0;-1.14588168526835;0.639267728962916;0;-0.393937081857195;0.867435660505599;0;0.797017197242748;-0.433240658944007;0.450439180985168;0.309474564468641;0.199094706947936;-0.0945310743328173;-0.38585362481211;0.451422061968906;0.0695293625086055;0.0498709772317532;-0.174363749130955;-0.0156015632431515;-0.0324266378502187;1.38365547069183;-0.00195818240812429;-3.33763291218187;-18.9528094881515
1.9035833684378;-0.262625184599495;0;-1.15785161244368;0.661563702786076;0;-0.373716177374008;0.73195121680195;0;0.895969377591464;-0.399776242729613;0.455272418010308;0.102989301181914;0.191840416410798;-0.101183827886364;-0.181886056408443;0.45655087813787;0.0687587685228818;-0.115632737423822;-0.1745316282795;-0.0110081174335789;-0.0174723294155519;1.28109355315957;-0.0019696907374751;-3.1785260633123;-18.4824606817203
1.91471543491989;-0.24768280796477;0;-1.16915756878919;0.680095377156038;0;-0.351432478861884;0.597601430369314;0;0.970057990117038;-0.366133782680057;0.455260079612583;-0.104042248346527;0.184264615294028;-0.103332513716514;-0.00148075530857525;0.461497565138827;0.064838773086563;-0.218895956821183;-0.174524727677373;0.0162630151932087;-0.00436008026874876;1.05573540671902;-0.00187310831770304;-2.99883182035163;-17.9415411085537
1.92584750140198;-0.23236481685816;0;-1.17974708127016;0.69552447166467;0;-0.327921362701833;0.51047449534237;0;0.999997331355213;-0.332670991147899;0.450410179612112;-0.309843619821708;0.176620504481071;-0.103924788755454;-0.049063435017434;0.466141180428389;0.0615739267666931;-0.059722932929944;-0.174068375724004;0.0709470717949281;0.00568580554876806;0.737043539848357;-0.00178708736819289;-2.95398398434306;-17.8123945044339
1.93697956788408;-0.216725677999285;0;-1.18959653489505;0.709159426460028;0;-0.304065890385086;0.469719522932202;0;0.999999055256185;-0.299626794804829;0.445512554752859;-0.108115042550175;0.168849341732987;-0.107345234494617;-0.242834161662623;0.47068016344573;0.0619868574820044;0.0949620487020971;-0.172861872552105;0.147402330284747;0.0119570894599013;0.39335589750252;-0.00177937928446426;-3.11442723451933;-18.3045473824896
1.94811163436617;-0.200795500654892;0;-1.19870242092591;0.721672660952026;0;-0.280210575207838;0.429833813110322;0;0.999999247837638;-0.266768086711668;0.4454069146851;0.0990998193180564;0.160666141923631;-0.114976262697705;-0.408390550711786;0.47537605014673;0.0657239526427447;0.223958109420769;-0.17077234698958;0.227680534140472;0.0145353628252507;0.0744387289069479;-0.00178716979057469;-3.28905286761794;-18.8241354044474
1.95924370084826;-0.184598999065906;0;-1.20706474431131;0.733087104884506;0;-0.256355414639557;0.39072765879905;0;0.999999375778245;-0.233737756003025;0.450163690212582;0.306838894610521;0.151795143417541;-0.125721907887091;-0.508632622509308;0.480447797735609;0.0720107438076169;0.31255068849525;-0.167821266928985;0.300272803694859;0.0137343810236291;-0.212163516519047;-0.00181285853532387;-3.44653747237676;-19.2795192719441
1.97037576733035;-0.168160403973888;0;-1.21468350959283;0.743423296365741;0;-0.232500390816847;0.352318856250689;0;0.999999466922238;-0.200176491718517;0.45978956271757;0.514623939307012;0.142060525717867;-0.13814787651879;-0.551787760274342;0.486049882564183;0.0799485082361198;0.364850602559597;-0.164157959567344;0.353762171276243;0.00996446246127317;-0.457647767237222;-0.00186019888495537;-3.58564645016558;-19.6713508260845
1.98150783381245;-0.151503513842784;0;-1.22155872077186;0.752699550081715;0;-0.208645486991161;0.314529735829704;0;0.9999995351245;-0.165724903087541;0.474280016452622;0.721977644993988;0.131387114266759;-0.15093674821853;-0.539602426291446;0.492272328916696;0.0886676063076045;0.379228960856159;-0.160057899663076;0.376864826566462;0.00372513367922085;-0.654715962561007;-0.0019312883389162;-3.70154197822127;-19.9897469815218
1.99263990029454;-0.134651743016294;0;-1.22769038134524;0.760932075463216;0;-0.184790687555069;0.277286586162325;0;0.999999588428;-0.130120610060095;0.48970778845747;0.59461379184145;0.119823812564676;-0.161661169870399;-0.375609550358573;0.499167109736308;0.0983802444295687;0.449638368557391;-0.155883838125589;0.369245559398548;-0.00446792147556698;-0.812861578535897;-0.00199583224576827;-3.62141814822434;-19.7704802173226
2.00377196677663;-0.117628167417023;0;-1.23307849433984;0.768135079603683;0;-0.16093597797082;0.240519134606811;0;0.999999630819762;-0.0935106608706838;0.501208044358399;0.3868071441059;0.107622307729558;-0.1680664322459;-0.171009468357743;0.506841495327711;0.10980800319526;0.525595730598457;-0.151902858446819;0.344018057698273;-0.0142839610930651;-0.947154827937079;-0.00207364093268581;-3.47327009257953;-19.3603689932672
2.01490403325872;-0.100455568112071;0;-1.23772306234425;0.774320856141115;0;-0.137081344656206;0.204160058187433;0;0.999999665147108;-0.0562315676765021;0.507832283152333;0.178499114562272;0.0951256310069427;-0.16964727829951;0.0361015648391268;0.515421402216727;0.122856942237058;0.587988356385737;-0.148253064928262;0.311097522472186;-0.0254749589201004;-1.05975768198311;-0.00217377798680474;-3.30274792993775;-18.8792589201882
2.02603609974082;-0.0831564730479413;0;-1.2416240875365;0.779499860978911;0;-0.113226774845068;0.168144526970559;0;0.999999693418417;-0.0186436627353029;0.509572861540017;-0.0299598050854637;0.0826916023530013;-0.166366894108919;0.243843312068879;0.525012852547452;0.13713052526736;0.630105687572754;-0.144977517631989;0.277890562553978;-0.0377950536466623;-1.14986120903853;-0.00229985561855273;-3.11275255133391;-18.3299690035166
2.03716816622291;-0.0657531972409744;0;-1.24478157170721;0.783680775308544;0;-0.0893722564454645;0.132409748066971;0;0.999999716996385;0.018892385054577;0.506427280176988;-0.238481126316201;0.0706795531783299;-0.158215459244903;0.451792411385709;0.535686564392046;0.152065930058729;0.644467598045508;-0.142045274575879;0.250256245238968;-0.0509879580457973;-1.21633402140527;-0.0024578405476916;-2.90514720590838;-17.7115480938773
2.048300232705;-0.0482678817210992;0;-1.24719551627778;0.786870553891651;0;-0.0655177778545398;0.0968943619700268;0;0.999999736814421;0.0560157847995328;0.498394543749031;-0.44702498513534;0.0594492366662498;-0.145190515513001;0.65974393860032;0.547465159514311;0.166922130373091;0.623346452593437;-0.139369683705505;0.232307189563384;-0.064781621116386;-1.25745271053565;-0.0026582118019931;-2.68174333986816;-17.0218760557805
2.05943229918709;-0.0307225318143713;0;-1.24886592230316;0.789074425969295;0;-0.0416633271589145;0.0615356390599984;0;0.999999753323733;0.0923657048816367;0.485474520986904;-0.655557508758748;0.0493603714389578;-0.127295982348024;0.867358557066195;0.560309831177019;0.180775674312488;0.558901853558743;-0.136829165032913;0.226160298638691;-0.0788812117256744;-1.27085526824908;-0.00291809999990988;-2.44464574857484;-16.2585787805171
2.07056436566919;-0.0131390483542905;0;-1.24979279078429;0.790296885940627;0;-0.0178089128037131;0.0263434833801428;0;0.999999767221555;0.127581347435208;0.467668448981744;-0.863995795393153;0.0407505197145423;-0.10542033734519;0.99948824861201;0.574133210173957;0.193592074879731;0.534837620461373;-0.134277696729265;0.235272391602387;-0.0929774823733938;-1.25768509127656;-0.00347539944615249;-2.23886425899637;-15.5692790833138
2.08169643215128;0.0044607370931234;0;-1.24997612155597;0.790538138064871;0;0.00604554844582334;-0.00900058812079354;0;0.999999766985318;0.161322981241779;0.445828894246741;-0.999771101043244;0.0338320824411149;-0.0819917870779577;0.999882020122456;0.588829806132301;0.203723140789154;0.329737939649944;-0.13158208082771;0.246664928394581;-0.106795333893869;-1.22104541112428;-5.91452473018483;-2.15006947546478;-15.1299277522382
2.09282849863337;0.0220549704161164;0;-1.24941591488696;0.789799169817751;0;0.0298999454761486;-0.0441217166962129;0;0.99999973306211;0.193373844679277;0.42239705393987;-0.999879936554852;0.0286396748255389;-0.058718832603875;0.986209851134753;0.604095950945431;0.209007137408968;0.121193322474541;-0.128839093112227;0.243468815290266;-0.120045152103196;-1.15278507218766;-10.2082623848498;-2.08285022301708;-14.7907535154035
2.10396056511546;0.0396218532550796;0;-1.24811217103249;0.78808030048974;0;0.053754390456785;-0.0794427951972325;0;0.999999693369091;0.223694645236484;0.398963456630339;-0.999921041984628;0.0250974875315074;-0.0380502629091407;0.777626292099179;0.619571774575743;0.209402852090109;-0.0874234067370856;-0.126259830368661;0.213908730101012;-0.132347724426715;-1.05399832159333;-17.5521056346327;-2.14082380585588;-14.833905483026
2.11509263159755;0.0571395164678792;0;-1.24606488898637;0.785377237578353;0;0.0776088520357054;-0.11487264761229;0;0.999999640880539;0.252285297918928;0.375529126042427;-0.99994251383667;0.0229008012221628;-0.022270779648447;0.568979849875766;0.634896324906587;0.204909218808423;-0.296058997403143;-0.124211508122862;0.148099750598957;-0.143434151586529;-0.934409231756815;-23.0899142413313;-2.19668361364846;-14.9115536657247
2.12622469807965;0.074586005863949;0;-1.24327406797339;0.781685837364697;0;0.101463346742215;-0.150491711903417;0;0.999999568953522;0.279145762327662;0.352094390394088;-0.99995560945743;0.0216886098177156;-0.0113813362158068;0.360314929098976;0.649708607075053;0.195526008692447;-0.504695258288412;-0.12309359594096;0.0470991452011366;-0.153078862429429;-0.795277366305113;-26.5487337521836;-2.24961110599629;-15.0263636346149
2.13735676456174;0.0919392520764672;0;-1.23973970678914;0.776999986384638;0;0.125317885565204;-0.18636120829628;0;0.999999463717844;0.304276014637921;0.328659398630053;-0.999964370507378;0.0210998660370664;-0.00538222030958637;0.151643934969733;0.663647625011878;0.181253417302526;-0.713314160020126;-0.123281896626787;-0.0858230021559023;-0.161076174762084;-0.638900602895087;-27.7102957012566;-2.2991039733687;-15.1805117348367
2.14848883104383;0.109177030588709;0;-1.23546180388879;0.771311857058882;0;0.149172479295443;-0.222543183609058;0;0.999999294455613;0.327676039169315;0.305224231155547;-0.999970604422495;0.0207735106750812;-0.00427348641232276;-0.057025635295112;0.676352422925924;0.16209247889259;-0.921862158655447;-0.125101654728119;-0.244803275627959;-0.167251418133209;-0.468545719759282;-26.3995212879454;-2.34493761041314;-15.3757794346879
2.15962089752592;0.126276922630707;0;-1.23044035758038;0.764611792914961;0;0.173027119783958;-0.259107048548673;0;0.999997319669782;0.349345824867472;0.28178893631098;-0.999975240147569;0.0203484877406933;-0.00805498281217747;-0.265683682479889;0.687499778252697;0.139573731536037;-0.999866392206014;-0.128762278374533;-0.411747832231271;-0.171472507917644;-0.288697474604599;-23.9010480606452;-2.3965570246935;-15.6116444576754
2.17075296400802;0.143211981994842;0;-1.22467692974601;0.756313316272009;0;0.196725594966748;-0.336948897506567;0;0.985937941423504;0.369285363559562;0.258353545388105;-0.999978803654231;0.0194637677766589;-0.0167260531123235;-0.474297236461801;0.696939562099468;0.116140628727154;-0.999892386116925;-0.134199595290186;-0.560157860825062;-0.173748797954557;-0.127674943945416;-20.534724153835;-2.45390805832056;-15.8777572655422
2.18188503049011;0.159935332298508;0;-1.21818203952071;0.74546997269182;0;0.219893561523618;-0.441488061822517;0;0.954875056142715;0.38749464919089;0.234918088034029;-0.999980909323284;0.01779902997421;-0.0286342605646285;-0.541937898127821;0.704649244543604;0.092707020388064;-0.999909533674646;-0.141081631678598;-0.667915317844094;-0.174532835525748;-0.0252515704992788;-15.8498647917403;-2.42997610261638;-15.8911401151904
2.1930170969722;0.176386269184047;0;-1.21097735769;0.73190529260945;0;0.242245159632356;-0.532442284138993;0;0.917776144858372;0.403973678687802;0.21148262156611;-0.999979581421005;0.0152762547319519;-0.0388903205127506;-0.33330453474746;0.710628794590866;0.0692730600429995;-0.999922425973047;-0.148831345643492;-0.71169708384981;-0.174532717375234;0.0175487314120551;-12.6951800394851;-2.26255123479178;-15.3771647107419
2.20414916345429;0.192509578753184;0;-1.20308973634687;0.716152806979368;0;0.263718552878068;-0.598872233204739;0;0.881777199506918;0.418722454255368;0.188047222691105;-0.999975141008004;0.0121767763781041;-0.0442564392953048;-0.124634954890602;0.714878189792112;0.0458388416590861;-0.999931554465388;-0.156656860446604;-0.68271505571603;-0.174280137146012;0.0231911362704324;-10.000001824111;-2.086978341284;-14.8064123945734
2.21528122993639;0.208263544170099;0;-1.19454592368276;0.69881338848303;0;0.284359974199108;-0.646659409434739;0;0.848415523793136;0.431740983484645;0.164611960609473;-0.999967907604268;0.00886164376041784;-0.0447321774202389;0.0840359143248281;0.717397414101752;0.0224044432598333;-0.999937788311445;-0.163785905590394;-0.58758786229217;-0.174094150723174;0.00788662534751067;-7.84234949202233;-1.90908069689917;-14.192736916801
2.22641329641848;0.223617881660757;0;-1.18537088374909;0.680308093979207;0;0.304230200947248;-0.682786722876601;0;0.817350802922397;0.443064551426836;0.142610148222113;-0.877645903058463;0.00569191223024257;-0.0403177403327956;0.292687961679451;0.718186456409102;-0.00103008049431726;-0.999942252133525;-0.169517668038245;-0.433066669767168;-0.174119188400104;-0.0113596640152038;-7.40098209320155;-1.76599920092868;-13.6496710317051
2.23754536290057;0.238549757541735;0;-1.17558785699216;0.660895838529957;0;0.323377959029567;-0.711925500320279;0;0.78796820067541;0.452894442227262;0.124487040619492;-0.668962918420088;0.0030285926848648;-0.0310142878052118;0.501259857031695;0.717245308789126;-0.0244646963019234;-0.999945644066077;-0.173246628343816;-0.229918326202074;-0.174301527773796;-0.0183011105624331;-8.35441874706938;-1.65279908642709;-13.172578267511
2.24867742938266;0.253040935048816;0;-1.165218730857;0.640743014250622;0;0.341843720091736;-0.736082452581267;0;0.760251780618623;0.461566838262231;0.111254823513276;-0.460261944827604;0.00119449432653738;-0.0183710511577994;0.577701972235439;0.714573965797756;-0.0478993617746593;-0.999946490508607;-0.174532532888606;0.00142387547893542;-0.174472400413647;-0.0106196939924554;-8.91835464509195;-1.60123268171503;-12.9449603476329
2.25980949586476;0.267076529978283;0;-1.15428397656971;0.619996156244418;0;0.359683376878005;-0.754728545091788;0;0.73556665541003;0.469442849223792;0.102913774310837;-0.251555286507152;0.000277840661889241;-0.00727425858811387;0.369287785520633;0.710172427819835;-0.0713339421075117;-0.999938378309142;-0.173228488852016;0.229478123845829;-0.174532761958398;-0.00156235020990383;-7.80762347141836;-1.67579629361315;-13.2774083980939
2.27094156234685;0.280645015704635;0;-1.14280183155689;0.598807300231938;0;0.376983777977388;-0.767990510827417;0;0.715129719039604;0.476883597217152;0.0994639867681662;-0.0428463118671507;1.78436756838163e-07;-0.00106117902471028;0.16093053420718;0.704040708074174;-0.0947682605704207;-0.999924142775894;-0.169500481262709;0.436817502095461;-0.174529506375314;0.00157145801407653;-6.79031430883906;-1.77832995847201;-13.7131465199512
2.28207362882894;0.293737463721901;0;-1.13078806036316;0.577225570692851;0;0.393793847377926;-0.782942296992028;0;0.694400318820152;0.484250208576169;0.100905484669262;0.165862376157128;1.42591746359447e-06;0.000287269265988315;-0.0458552354543089;0.696178831713917;-0.118202152465177;-0.999901975387383;-0.163583625978091;0.622473504327165;-0.17451634811138;-0.000195404348578957;-5.74896502347089;-1.90823840860183;-14.2427665159379
2.29320569531103;0.306344106804187;0;-1.11825863776375;0.555138105318319;0;0.410049984922204;-0.80415661356267;0;0.668539047508533;0.491903809130175;0.107238230446474;0.374568144809384;4.20346344279408e-07;-7.80683999802172e-05;0.0146776653932227;0.686586839559388;-0.141635331767886;-0.999863330846163;-0.15568443966398;0.796263188245354;-0.174531313709912;-0.00106811898283115;-7.84979176597056;-1.95075480684443;-14.3569539703606
2.30433776179313;0.31845178562979;0;-1.10523298310839;0.532376448700587;0;0.425606200354333;-0.83116322905633;0;0.63558010494007;0.500205519084382;0.118462101557901;0.583266375224072;4.4884408768262e-07;-1.46976014917233e-05;-0.00926966152790957;0.67531187842893;-0.163154387912716;-0.836552519748558;-0.14586034628151;0.968732715796346;-0.174532182314322;0.000275559049536523;-11.0550431165309;-2.04728979323226;-14.6404085942262
2.31546982827522;0.330044077925776;0;-1.09173543025946;0.50883059117356;0;0.440305285031811;-0.860334548263216;0;0.596609968292339;0.50951644232978;0.134576734306639;0.791941106327363;4.74682101880458e-07;0.000139066659310228;0.0223917577709424;0.662602474307853;-0.180316421029575;-0.628039116246709;-0.134117244823175;1.14084003248382;-0.174532225122296;-0.000155864144506545;-14.4042931791322;-2.12321732217845;-14.8397679297158
2.32660189475731;0.341103360095399;0;-1.07779450934769;0.484507685257084;0;0.454044934662763;-0.886952410568247;0;0.555164074328119;0.520197459934773;0.155573989050746;0.999944707415322;1.33486705446888e-05;-1.74036152408621e-05;-0.0357447826619327;0.648806400686195;-0.1925909197923;-0.419454971517422;-0.120505218164269;1.300977652949;-0.174532786570503;0.000210441310438067;-15.7368707442573;-2.23715238629283;-15.2199808438863
2.3377339612394;0.351613478321087;0;-1.06344058098951;0.459525822785855;0;0.466811227667124;-0.907761340701922;0;0.515086477390595;0.532548691058591;0.179008763433833;0.999956721465427;5.28010012300765e-07;-6.72852973678178e-05;0.0314879271987676;0.634284550552457;-0.199976961945087;-0.210862863579469;-0.105225795727231;1.44148179665178;-0.174525440298671;0.00103205770817615;-16.1239497388855;-2.24410389632199;-15.2306262959637
2.3488660277215;0.361561316869698;0;-1.04870369766045;0.434014221432031;0;0.478615193025517;-0.92502505292393;0;0.474522624341629;0.546630134463079;0.202443697805471;0.999958360686644;1.48402372597393e-07;-0.000249828621729962;-0.0470660014424848;0.619397841135269;-0.202474671407061;-0.00228929399098877;-0.0885055213415175;1.55689396770828;-0.174522547261899;-0.00166639452083893;-14.3379144061038;-2.30815535083593;-15.4935648686802
2.35999809420359;0.370936174143803;0;-1.03361400999893;0.408070746112984;0;0.489447692116925;-0.938804339754176;0;0.433676922518322;0.562441794225365;0.225878599439867;0.999953927700237;8.53647104664323e-07;0.00107983156721269;0.160537941403275;0.604507155655215;-0.200084871662444;0.206232538584308;-0.0706390173935943;1.65148302687311;-0.174532713353143;0.00376644374647356;-12.5818432344224;-2.21275508078985;-15.1894023799961
2.37113016068568;0.379729739248692;0;-1.01820145386042;0.381821897918439;0;0.499345448492465;-0.947088626007333;0;0.396224619298272;0.579947813509916;0.247856648080603;0.87563190735438;0.000171762912074454;0.0029038048188531;-0.00488179329763788;0.589973277043451;-0.192809601834908;0.414632091291636;-0.0518473334173047;1.71684824565845;-0.174420865785253;0.0136463125355568;-8.12664256794642;-2.26690026153092;-15.4774576962922
2.38226222716777;0.387936933988263;0;-1.00249362875083;0.355422662973551;0;0.508415840180571;-0.94978757734692;0;0.364380317762039;0.598944604778288;0.265932672483207;0.666958878471247;0.000321863327616463;0.000348704027540631;-0.213168085909571;0.576156758490396;-0.180653292234579;0.622775845400981;-0.0325786020601556;1.73826145886174;-0.174306012291361;0.00262294749728245;-3.14310165861746;-2.32948175545712;-15.8005122904522
2.39339429364987;0.395556325083801;0;-0.986513480816921;0.329052148127266;0;0.516865695513997;-0.945373096847564;0;0.344287660626152;0.619095422465423;0.279118008176234;0.45826516942016;0.000210580351823929;-0.00272133152150574;-0.0488258373467883;0.563417801059107;-0.163619825849167;0.830844027618365;-0.0131983067108064;1.74532355092527;-0.17437979267564;-0.0129646809241716;-0.00104389306616071;-2.19246352755753;-15.3874453327627
2.40452636013196;0.402590162772674;0;-0.970276699902994;0.30282980549027;0;0.524905844615572;-0.939288266099624;0;0.330035762602069;0.640039171894315;0.287412414041567;0.249571563745366;2.59035746906135e-05;-0.00148926595350892;0.153969144879119;0.552030843639922;-0.145188367980673;0.742079113223142;0.0062526478406423;1.74528235614904;-0.174516729985089;-0.0076676397389361;-0.000413052084635268;-2.04064950545537;-14.8315728871668
2.41565842661405;0.409041971486753;0;-0.95379436055743;0.276763628563727;0;0.532629626119535;-0.934177166435237;0;0.317732506952421;0.661414757880294;0.290816108146395;0.0408964643416238;1.55933160797976e-07;0.000128109464525526;-0.0159438600315671;0.541907070191158;-0.129683522172977;0.581089728878713;0.0254897480703288;1.70009461698118;-0.174532864498777;0.00218570110334351;-0.000281854426390282;-2.08304973235442;-14.9767932020114
2.42679049309614;0.414914998550323;0;-0.937075346080186;0.250835812277171;0;0.540107961915375;-0.929432282199883;0;0.30943508242701;0.682861135416652;0.28933047761936;-0.167678765089982;7.05384741440994e-07;-4.70631852063818e-05;0.000994792173141244;0.532827687088437;-0.116369484653481;0.555117610869742;0.0439639944764779;1.61702334037041;-0.174501522342497;0.00311396607210184;-0.00024136677344444;-2.02455548303437;-14.7576224643221
2.43792255957823;0.420211997447625;0;-0.920126334038163;0.225008248317103;0;0.547386587354923;-0.926936871204938;0;0.300946114223622;0.70401778392362;0.282973104101422;-0.374853463922166;1.03457976327135e-07;5.80110245819078e-05;0.00797214127622717;0.524716710605163;-0.103343444773088;0.556512283389294;0.061466136286987;1.52713504685626;-0.174486127540072;-0.00206021671275762;-0.00020761086207699;-1.96378650984736;-14.5280804472907
2.44905462606033;0.424934400484404;0;-0.902954159178216;0.199205308350096;0;0.554409076643937;-0.92750810371093;0;0.2879159151453;0.724619716551163;0.275575455408215;-0.256454862330809;5.25657376884668e-06;-5.00601127882247e-08;-0.0129270192001674;0.517545629968375;-0.0912205859055351;0.478040999480701;0.0779336930381927;1.42857011199848;-0.174532536700046;-0.00289000653327042;-0.000188083944710371;-1.96390500462557;-14.5303656018087
2.46018669254242;0.429082008406293;0;-0.885568143816875;0.173368323881672;0;0.56110089794169;-0.929317951154723;0;0.273200870042323;0.744703465542524;0.267927734436287;-0.396194395111098;1.80369870204398e-07;-5.46855827695681e-05;0.00826447549299198;0.511218323800555;-0.0802612489466649;0.457218426761048;0.093228594195627;1.31863255712646;-0.174532657583803;0.000817390738005149;-0.0001617582563469;-1.90390818714226;-14.3007761091569
2.47131875902451;0.432653760600764;0;-0.867979067525203;0.147473484017263;0;0.567436703344591;-0.931638621477745;0;0.258054254895033;0.7641509313032;0.259006208750026;-0.365160149041325;2.42069516934092e-07;1.50354074352252e-05;-0.00231455228681111;0.505674046904918;-0.0701186852048756;0.408338347464104;0.107267999500362;1.20205645589503;-0.174532633814172;-0.000230260445530722;-0.000142756482670592;-1.88357778252629;-14.2238060807955
2.4824508255066;0.435648250281906;0;-0.850198068685989;0.121511711720578;0;0.573417672336743;-0.934128424492253;0;0.243441368023135;0.78295445718194;0.250320054647268;-0.376108007315338;2.02883780617414e-07;-4.54122743062263e-06;0.000643900826682681;0.500842317852275;-0.0608777070699288;0.380277965807264;0.119964048779082;1.07817497519759;-0.174532654884523;6.33856307429406e-05;-0.000126650665645656;-1.85198927934675;-14.1025147254501
2.4935828919887;0.438063941725326;0;-0.832235947851027;0.0954791337082796;0;0.579062427701587;-0.936740554803296;0;0.229856140075018;0.801111061107219;0.241533930117165;-0.373691530535451;1.89382007189654e-07;9.88623044471629e-07;-0.000171988629626534;0.496670455795203;-0.0522181307331485;0.358722069197473;0.13125947549278;0.950736691766958;-0.174532665908142;-2.01024809803843e-05;-0.000113456208083562;-1.82512930151138;-13.9991381127013
2.50471495847079;0.439899211289539;0;-0.814102785020654;0.0693710699487545;0;0.584397176973367;-0.939569591954393;0;0.217439533586112;0.818619726237386;0.232749825774571;-0.375935606428588;1.75569230074219e-07;-5.23151218785875e-07;4.29752472141255e-05;0.49312229850705;-0.0439413688661263;0.347608941879382;0.14112715437945;0.822163363341711;-0.174532679678999;2.88257701791441e-06;-0.00010260167226761;-1.79805758200341;-13.8943317339206
2.51584702495288;0.441152297699435;0;-0.795807807509031;0.0431796769507266;0;0.589449892040882;-0.94274458375224;0;0.206198495449678;0.835478001431636;0.223916694757548;-0.37787542045231;1.65791010777909e-07;1.45396488397269e-07;1.40779803106995e-05;0.490177926884528;-0.0358307294426;0.344545337359319;0.149570273880403;0.695212511291704;-0.174532694514562;-2.1272251604292e-06;-9.37225876143088e-05;-1.77171371000886;-13.7918327646364
2.52697909143497;0.441821225104255;0;-0.777359367822862;0.0168935237995858;0;0.59424874423749;-0.94639435136516;0;0.196142856193241;0.851682157108715;0.215026505726549;-0.380804883248249;1.63282038470649e-07;-5.57706639828902e-07;-7.40801347077212e-05;0.487831719199282;-0.0277105997957781;0.348418828538369;0.156620311714186;0.572256266372995;-0.174532700447045;-5.12307938039439e-06;-8.64040225430074e-05;-1.74554008734714;-13.6894137895754
2.53811115791707;0.441903723120545;0;-0.758764934718271;-0.00950242477098099;0;0.598822331956533;-0.950649467891929;0;0.187298576522472;0.867227356506797;0.206065494710401;-0.383919301523256;1.23997930024037e-07;3.87229875768459e-07;0.000154720121117149;0.486090207614809;-0.0194253144096252;0.358639571580512;0.162334048911383;0.455480703184634;-0.174532754042586;1.86283528024999e-06;-8.05078349159771e-05;-1.71913850298689;-13.5854941826259
2.54924322439916;0.441397145030997;0;-0.74003106140354;-0.0360270102702112;0;0.603201264130322;-0.955655684444207;0;0.179807672206769;0.882107653490149;0.19700668251162;-0.389151143455297;4.64912071693452e-07;1.12650786298593e-05;0.000773585178981792;0.484971021109039;-0.0108283898604383;0.375013819267044;0.166791813511941;0.34694139982645;-0.174532596228632;1.74656968384104e-05;-7.5827714990595e-05;-1.69192914167493;-13.4776698288025
2.56037529088125;0.440298377452037;0;-0.721163310412292;-0.0627033788488602;0;0.607417980990027;-0.961573161773535;0;0.173682101273384;0.896315626714253;0.187866729185868;-0.390843808374438;5.50218922167755e-08;-4.82502839490855e-05;-0.0058525697988596;0.48449977357778;-0.00188606731268811;0.38811550932873;0.170092038032453;0.247458787002253;-0.174532833966706;-9.71397719601974e-05;-7.09780461036758e-05;-1.66854158251455;-13.3846288742694
2.57150735736334;0.438603760356461;0;-0.702166405318065;-0.0895564305445498;0;0.611488261494948;-0.968333954616358;0;0.167522364010737;0.909845110441513;0.178597050510173;-0.400221781835271;1.1564643337687e-07;0.000167544163121449;0.024268263331305;0.484709774571832;0.00775729141705412;0.43483958243184;0.172351033574959;0.161302717786388;-0.174532829609509;0.000307636348882031;-7.1754944048763e-05;-1.62326047614889;-13.2016007937609
2.58263942384544;0.436309062580522;0;-0.683044580962609;-0.116614963618398;0;0.615444130776372;-0.97638530916063;0;0.164064619122632;0.922660683817839;0.168237604549443;-0.483843515342496;4.98242771118556e-05;0.00140037390640134;0.0809402581952178;0.485681485066995;0.0188740049542639;0.513850211807;0.1737637184422;0.0968153087374749;-0.174532767473725;-0.0012318160304766;-7.48980417490941e-05;-1.55066365136913;-12.9010149454105
2.59377149032753;0.433409262259996;0;-0.663800368169825;-0.143921268248161;0;0.619352977291578;-0.986187641464837;0;0.163549246440539;0.934723078086125;0.15933205089685;-0.276147990598715;0.000200831950882131;0.00238677118090218;0.00323795007215386;0.487499515102426;0.0301036802884594;0.444479635094926;0.174532856887369;0.0393068249469228;-0.174532836735809;0.00496653106578352;-7.90745648906466e-05;-1.58254652848569;-13.0399965809887
2.60490355680962;0.429898443624371;0;-0.644435102262643;-0.171503547027557;0;0.623192611810402;-0.996088410051803;0;0.158292125803227;0.946307820356559;0.155300704987141;-0.0678832474813376;0.000342018444775542;0.000925420379186403;-0.127948242079775;0.490046509534555;0.0380776046092561;0.236007506887455;0.174532720379969;-0.0465351112250058;-0.174348912305205;0.0309360858210472;-7.59543351485092e-05;-1.65665578873827;-13.347571823286
2.61603562329171;0.425771004391383;0;-0.624954782445011;-0.199284852020347;0;0.626650782751392;-0.999999134616626;0;0.131760174987156;0.957696676115936;0.15296339845546;-0.131580276085343;0.000312411852876569;-0.00155456796329282;-0.0836916119531875;0.493001840607927;0.0411647821207184;0.0274492951903124;0.17335282262562;-0.170908133986095;-0.173846934590563;0.0558792025618203;-6.03325196770754e-05;-1.61220616280707;-13.1598365424588
2.62716768977381;0.421024217559832;0;-0.605377004324984;-0.227121758871536;0;0.629431404029506;-0.999999593440775;0;0.101558681040121;0.968816544479499;0.147454504986984;-0.338543469893965;0.000158645461340137;-0.00215823922810575;0.0321748785151659;0.496021407237614;0.0400444219458576;-0.12305977037297;0.170645325487746;-0.317336974358;-0.173214542326674;0.0510636596702835;-4.50369804205764e-05;-1.51467144641013;-12.7435311120702
2.6382997562559;0.415657694109741;0;-0.585722704031303;-0.254956156917038;0;0.631595174066972;-0.999999728254935;0;0.0800009394450238;0.979403014201285;0.139223612294875;-0.3638731092814;3.59221940259375e-05;-0.00104722458241172;0.0626380580682802;0.498856985162325;0.0365726925768741;-0.173214322657279;0.166279095834943;-0.466280113124351;-0.172825044595102;0.0155082607675133;-3.2867127480074e-05;-1.48392686633683;-12.6117140936965
2.64943182273799;0.409671477238568;0;-0.566008322231076;-0.282789182041756;0;0.633307309439018;-0.999999795694283;0;0.0636729007503779;0.989427205407918;0.133134851411591;-0.155735972143329;7.07703358005678e-09;-9.88991928991557e-05;0.0182911316276477;0.501386148625425;0.0316531609105622;-0.246613845860608;0.160269442554396;-0.613919317678567;-0.172891392917028;-0.025628633718516;-2.59089644778498e-05;-1.52571261683096;-12.7968358200741
2.66056388922008;0.403065591017211;0;-0.54624620804338;-0.310621416500623;0;0.634671843161601;-0.999999814460014;0;0.0508496652889995;0.999177493457017;0.131743778756375;0.0370231505318867;1.95662885289095e-06;6.26807132725511e-05;-0.00450205561826005;0.503483801269329;0.0248185116177544;-0.336648645305096;0.152603264936066;-0.763508212207681;-0.17333491913384;-0.0503905511029629;-2.35224122633326e-05;-1.57000733443339;-12.9888293506218
2.67169595570217;0.395840049504678;0;-0.526446007979635;-0.338453178097486;0;0.635761374493061;-0.999999827826425;0;0.0406161942365069;1.00899630281941;0.135051441963295;0.245249691768202;8.27974201933493e-08;-0.000148746873971235;-0.0135409742365022;0.504993656642194;0.0156585597138854;-0.445052966221734;0.143269870220589;-0.913264717257042;-0.173905844610785;-0.046146586828324;-2.14798465378863e-05;-1.6247723377168;-13.2209170433574
2.68282802218427;0.387994861187131;0;-0.506615393439939;-0.366284649727439;0;0.636631704081145;-0.999999830651655;0;0.0324768045654091;1.01913285215091;0.138907019255937;0.083781619166036;-6.11258897058185e-11;0.000452799571492051;0.064876377605625;0.505771113736699;0.00548881779429609;-0.422823167931026;0.132332490485609;-1.04604794989659;-0.17428678912968;-0.0222002920829203;-1.98994692084398e-05;-1.59416514763721;-13.0876190513445
2.69396008866636;0.379530031300622;0;-0.486760451725852;-0.394115940533011;0;0.637329600486255;-0.999999795759267;0;0.0261686959611131;1.0294007646969;0.138425692305187;-0.124857604828565;0.000108382420027079;0.00273814400794099;0.130152750015825;0.505808038700302;-0.00452261719407209;-0.431543202791735;0.120109284290947;-1.14406985074229;-0.17442199826166;-0.00431086080368165;-2.20728954722915e-05;-1.55695604891653;-12.9263116124122
2.70509215514845;0.37044556311977;0;-0.466885892814706;-0.421947117869581;0;0.637897220706247;-0.999999737128156;0;0.0215673817396878;1.03945263749867;0.133054716930061;-0.333496341815343;0.000441899307686243;0.00655055343563429;0.195194656248304;0.505074607007341;-0.015699872600358;-0.522313177158284;0.106986568972578;-1.2081203261714;-0.174448605529452;-0.00423912195138627;-2.52980581620932e-05;-1.51585310188222;-12.7500771964171
2.71622422163054;0.360741458690276;0;-0.446995147994483;-0.449778224752848;0;0.638374803744325;-0.999999647947977;0;0.0186362202327342;1.04904466286338;0.127556266720905;-0.135736186314209;0.00108094569427737;0.010578316343155;0.148530811821794;0.503403425857073;-0.0303857884240902;-0.730968956485896;0.0932932195968946;-1.25037995838572;-0.174532823829821;-0.00783117592466433;-2.86957763258044e-05;-1.5884585645775;-13.0670036677765
2.72735628811264;0.350417719266889;0;-0.427090400444994;-0.477609289253029;0;0.638802434629324;-0.999999517395863;0;0.0173988175685204;1.0584049760151;0.126820536621066;0.0729496770913624;0.00198157474184422;0.0136986213983905;0.117753063435536;0.500467450047675;-0.0499620010857859;-0.939646473140543;0.0791963326900527;-1.27960896759118;-0.174532917687765;0.0129101499096622;-3.25107718808226e-05;-1.67883371873604;-13.4485893932719
2.73848835459473;0.339474345578829;0;-0.407172569563163;-0.505440330678737;0;0.639221297123927;-0.999999362160839;0;0.0179236864136301;1.06789151843676;0.130975763428524;0.281653439359233;0.00306122224025839;0.0150928145510283;0.00122605846753296;0.495948389850034;-0.0726905990113877;-0.999990526338033;0.0648919405018067;-1.28520628906737;-0.174127432590846;0.0655068950604156;-4.02521335729489e-05;-1.83736589751171;-14.0802058798337
2.74962042107682;0.327911337982094;0;-0.387241261095382;-0.533271363051469;0;0.63967464204985;-0.999999148406252;0;0.0203157087275246;1.07786540249802;0.140022135174943;0.490355349208755;0.00413299256728051;0.013349810338173;-0.149972385564682;0.489716456711805;-0.0961263590835447;-0.999995020313533;0.0507074574591179;-1.25717867743766;-0.172934664736673;0.155847968830353;-5.13382467559609e-05;-2.03940779060171;-14.8428458790531
2.76075248755891;0.315728696560729;0;-0.367294689715457;-0.56110239671876;0;0.640208604364949;-0.999998820959164;0;0.0247119700234375;1.08868773805944;0.153959405287389;0.699038069176105;0.0049470104422711;0.00813416609957982;-0.2951257491468;0.481754242904571;-0.119562189056112;-0.999996491572787;0.0370352268992729;-1.19331563292224;-0.17047478801124;0.295523106773913;-6.54254800238618e-05;-2.26464873106151;-15.6487820190778
2.77188455404101;0.302926421205379;0;-0.347329577373788;-0.588933438059335;0;0.640872950604273;-0.999998176503632;0;0.0312800803805246;1.10065061812058;0.169983871726457;0.668474704988853;0.00528046639703999;0.000739431782746022;-0.335933866989419;0.472061745253513;-0.142998043651977;-0.999997121642404;0.0242868101417267;-1.08960357259767;-0.166164538081978;0.486026690005416;-8.1913974227632e-05;-2.41229776137003;-16.1491552426354
2.7830166205231;0.289504815206288;0;-0.327341470775208;-0.616723272300182;0;0.641679547400888;-0.996989507403506;0;0.0367223126254887;1.11371878675149;0.18320484997586;0.459791044873259;0.00505021202092423;-0.00689844930694339;-0.315875664230799;0.460638962512436;-0.166433909495599;-0.999997451445736;0.0129483401662783;-0.9394023226274;-0.159534108795176;0.708351209138782;-0.000100870457600877;-2.4966848782969;-16.4220703997777
2.79414868700519;0.275468026665587;0;-0.307329445894394;-0.644076333075195;0;0.642306013027316;-0.968265232291078;0;0.016595073447855;1.12758252182182;0.19153491002832;0.251088382820348;0.00429999420485281;-0.0129856758631162;-0.203602479172928;0.447485894064694;-0.189869781418722;-0.99999764046123;0.00350718197454497;-0.752885635166968;-0.15036536964818;0.938415260594813;-0.000120078572003024;-2.49007478227835;-16.3911134921365
2.80528075348728;0.260832968820045;0;-0.287306863785632;-0.670383344452017;0;0.642310626008283;-0.921692010565054;0;-0.0151862963345559;1.14188071137266;0.19497377733795;0.0423812932190493;0.00320681076702998;-0.016062738128923;-0.0589910974301937;0.432602539567024;-0.21330565678052;-0.999997744899026;-0.00376188021878985;-0.552351771619773;-0.138681848096208;1.15752503865855;-0.000137055692412957;-2.4379182793793;-16.2097155949622
2.81641281996938;0.245627756441561;0;-0.267296197068341;-0.695243466391746;0;0.641534154430268;-0.864301675964472;0;-0.0488089864554918;1.15625223305698;0.193521408108161;-0.166325106393308;0.00201057377150515;-0.0157905939769966;0.0822156213535759;0.415988898833365;-0.236741533816417;-0.999997783327222;-0.00879635193950012;-0.35336735420473;-0.124685415653159;1.35198884652309;-0.000148025683603947;-2.3712293627028;-15.9795614379743
2.82754488645147;0.229887385406789;0;-0.247321689594719;-0.718432872645979;0;0.640007816811666;-0.801718368284752;0;-0.078072475129694;1.17033596600683;0.1871778900656;-0.375024709485617;0.000950757445668779;-0.0124462849406626;0.20318454128722;0.397644971797591;-0.260177410964548;-0.999997754476982;-0.0116655906266854;-0.164096313047316;-0.108711529588177;1.5112067139353;-0.000149049277847979;-2.30715009215036;-15.7579460294253
2.83867695293356;0.213650319534525;0;-0.22740475480798;-0.739853288202524;0;0.637867930803295;-0.737287379115753;0;-0.100316817028699;1.18377080583675;0.17594364594178;-0.583695033591544;0.000237154737209589;-0.00648453288084248;0.305585727551902;0.377570758516386;-0.283613286373241;-0.999997634885193;-0.0124930315582209;0.0135892818370573;-0.0912035570548908;1.62619103099648;-0.000137943507752425;-2.24851621780138;-15.5549245760334
2.84980901941565;0.196956549393692;0;-0.207562079874475;-0.759448675575776;0;0.635265340453504;-0.670654666580566;0;-0.116931830751189;1.19625605748538;0.162272210605009;-0.583012297057747;2.33990324066336e-07;-0.00023870209766519;0.227427550222123;0.355766259212518;-0.307049157272371;-0.999997369635192;-0.0114263306176617;0.174128139516938;-0.0726770444322769;1.69553521860314;-0.000116088243611756;-2.32592596034513;-15.8272473186263
2.86094108589775;0.179848174799932;0;-0.187807000087017;-0.777051493165385;0;0.632237954999537;-0.59411514725974;0;-0.13592878898521;1.2077833093541;0.150680173013517;-0.406241201349974;0.000119209238114411;0.00264679988837742;0.0188184537116584;0.332231474261108;-0.33048502365486;-0.999997249439274;-0.00874249979328441;0.300499911492484;-0.053582582005088;1.73074775654781;-0.000124790356430537;-2.51611517415707;-16.4728003099438
2.87207315237984;0.162371929816179;0;-0.168152860519982;-0.792480458246522;0;0.628803585269339;-0.514507057038124;0;-0.151143065641144;1.21859675511921;0.142788392595268;-0.267235857864209;0.000271717878836699;0.000682849908237289;-0.186420083124711;0.306966403806339;-0.353920891512289;-0.999997495505242;-0.00491443293396787;0.37878865661883;-0.0342197747997495;1.74532836760673;-0.000234579786479117;-2.72602492162218;-17.1555489431392
2.88320521886193;0.144576928066599;0;-0.148610796605736;-0.805681976097438;0;0.625066147163524;-0.434116543848192;0;-0.161455011405017;1.22884753438088;0.134079970301544;-0.475932644798472;0.000211942413113449;-0.00161012373902812;-0.0092601141150661;0.279971047524195;-0.377356765293887;-0.999997755002194;-0.000460272206769903;0.416444799022719;-0.0147749829707904;1.74529542420697;-0.61263932459395;-2.65057792773056;-16.9008484077492
2.89433728534402;0.126512166491557;0;-0.129187675727203;-0.81674728651089;0;0.621215060718749;-0.361085001728746;0;-0.160844340754193;1.23827480989988;0.120480456580567;-0.684636963343093;8.95116779223055e-05;-0.00164603516750733;0.00619546685391831;0.251245405157413;-0.400792637523269;-0.999997363040628;0.00424845312789877;0.424916186286531;0.00452728032060029;1.71532510706433;-0.000727645497626384;-2.68063766914409;-17.0085991726195
2.90546935182611;0.10822377415143;0;-0.109884064858947;-0.82576645506066;0;0.617406870874937;-0.287103445839195;0;-0.157958361866019;1.24651746878208;0.101989924167045;-0.893327543166445;2.73529740249099e-08;-0.00041659147961249;0.0987240919161429;0.220789477329488;-0.424228495156055;-0.999996509342544;0.00890697813615687;0.408201862788495;0.0232505139811724;1.64092268903671;-0.000290878896713309;-2.66113595034194;-16.9470435663941
2.91660141830821;0.0897590931083304;0;-0.0906994130354249;-0.832511619302618;0;0.613539172468695;-0.197647584064295;0;-0.16587105336119;1.25324383751436;0.0798042041699509;-0.99998076856021;4.69713076198365e-05;0.00158383588684301;0.0719904830632482;0.188617867350927;-0.447071003410415;-0.949361489601397;0.0132185222078795;0.359545851932294;0.0408519322237801;1.51041423288586;-0.000246571809014995;-2.72796598317738;-17.1585451596185
2.9277334847903;0.0711738528830781;0;-0.071639910298161;-0.836510947989421;0;0.609323247207322;-0.0897803896318122;0;-0.187237576733346;1.25827070263114;0.0563685802915476;-0.999993155445528;0.000166028872318807;0.000826474814358783;-0.136622958984718;0.154849175809888;-0.466874379831962;-0.740639879931647;0.0167407681299316;0.264672311422515;0.0565862996945297;1.30138002807849;-2.5620935032382;-2.95129748385051;-17.7957202242108
2.93886555127239;0.0525309174278453;0;-0.0527174561041101;-0.837788178705719;0;0.604817917125907;-0.0021239354532367;0;-0.190382646798362;1.26156729285693;0.0329328052010876;-0.999993672853785;0.000126942114933626;-0.00164023934805431;-0.0738840891057806;0.119798963090861;-0.481786142238109;-0.531915786945474;0.0189763347590253;0.13322235142593;0.0695913724194659;1.02908712658628;-9.28854819996856;-3.00568649649329;-17.8327908197156
2.94999761775448;0.0338844909225296;0;-0.0339343991892341;-0.836924235567836;0;0.600448427269799;0.0640447377102165;0;-0.176024938575196;1.26313360400135;0.00949702317944285;-0.999993746946255;1.86726850565616e-06;-0.000935982050554927;0.133984739214247;0.083828381899153;-0.491806254303768;-0.323191077327121;0.0196639019797669;-0.00985123936746657;0.0794289103621344;0.738083766139625;-17.1578985735865;-2.94396890813589;-17.4966322333942
2.96112968423658;0.0152756190522503;0;-0.0152801836350858;-0.834512575843426;0;0.596614924224446;0.109098612535409;0;-0.145545633758483;1.26296963591883;-0.013938756090321;-0.999993438010881;1.66809039393951e-07;0.000232839992057148;-0.0342385741812148;0.0472985864362446;-0.496934706010498;-0.114466129376669;0.0187745530858566;-0.147704116392496;0.0859270423521387;0.420839595537966;-25.1217554218905;-3.15196521035648;-17.9851811720318
2.97226175071867;-0.00326757140546111;0;0.003267616062933;-0.831112288128609;0;0.593675974788433;0.135128306192095;0;-0.101054564944109;1.2610753891636;-0.0373745228311057;-0.999992677735051;2.55803280435901e-07;-6.08574301485492e-05;0.00917471460543479;0.010570731378895;-0.497171493650073;0.0942588966981086;0.0164752952893982;-0.258771673032832;0.0886864510113584;0.0733981942018373;-32.1620589498714;-3.18594898679436;-17.9627170765727
2.98339381720076;-0.0217285811351597;0;0.0217417242449404;-0.827201099414177;0;0.591930765712173;0.145881519936793;0;-0.0454336252032831;1.2574508651264;-0.0608102634083104;-0.999991205235768;1.90351976552083e-07;1.15463610618732e-05;-0.00299584370482081;-0.0259940284473268;-0.492516616714957;0.302983887961328;0.013193497847363;-0.321109636424308;0.0875220991771431;-0.284551869788886;-37.3490940369287;-3.23201891593888;-18.0118976158657
2.99452588368285;-0.0401002283584326;0;0.0401830217634022;-0.823131280321589;0;0.591600218627984;0.146615573302608;0;0.0176171410111386;1.25209607129039;-0.0842457605914237;-0.999971906714038;1.71633272152302e-07;1.12518617671556e-05;0.00297071141420511;-0.062034538283602;-0.482970077609142;0.511708708881626;0.00956957534428639;-0.317764331047103;0.0823195702810346;-0.650977268884816;-39.4287884388943;-3.22521140147937;-17.9593249204938
3.00565795016495;-0.0583814113442245;0;0.0586377981265002;-0.819090798088901;0;0.592807037214457;0.143867554746823;0;0.0835374155316129;1.24507121734405;-0.105235421567128;-0.791265862032304;1.63126214010572e-07;-5.76600868328505e-05;-0.00885159177683313;-0.0971896437056766;-0.468531883531041;0.720433085839079;0.00640223950161056;-0.238221445847859;0.0730948382446672;-0.998801586679989;-37.2612268025608;-3.17634613959334;-17.8577223515324
3.01679001664704;-0.0765730848294796;0;0.0771543665729948;-0.815071893983698;0;0.595554805608275;0.145149984781762;0;0.146870196957806;1.23667724686003;-0.121333740710376;-0.582549431892463;1.30703048019051e-07;0.000217725346279554;0.0323527235637873;-0.131098191273847;-0.449202056883315;0.929155994937618;0.00454227233479397;-0.0841184559641678;0.0602915502157975;-1.29014684929617;-28.8133294456222;-3.0218582224528;-17.5473050267764
3.02792208312913;-0.0946736397539178;0;0.0957790165510821;-0.810849298849657;0;0.599706458592336;0.158561596181357;0;0.201246478973375;1.22727529723299;-0.132540579870251;-0.373831597542383;1.50319219025267e-05;-0.000209069717333898;-0.0687750096761651;-0.163438791922933;-0.426596307567921;0.999997220610581;0.00473356374260408;0.125103176534149;0.0446005916887527;-1.51944355686684;-20.3480989279298;-2.9563257851886;-17.5013505839349
3.03905414961122;-0.112673923073882;0;0.114551288530502;-0.805969895370803;0;0.604962307094415;0.192352900562135;0;0.239364427533071;1.21722651000039;-0.138855941769186;-0.165115399732516;1.31985796362627e-08;0.000613778902305155;0.138996130787378;-0.194069536434443;-0.403160439112568;0.999997575360164;0.00738976423946603;0.350892527139093;0.0267713743127026;-1.66558219493308;-6.25961543747443;-2.62711091609215;-16.7285150868844
3.05018621609332;-0.130552163133852;0;0.133498552727609;-0.799754628851806;0;0.610837249339633;0.254479545292071;0;0.252943729950902;1.2068920216196;-0.140279991753809;0.0435883240931067;0.000127305852053267;0.0023160396528908;0.00627318786588182;-0.222969995070765;-0.379724565857576;0.999997630207272;0.0124693738643639;0.556222873241096;0.00783068093764824;-1.72726072454083;-0.00053363480729729;-2.59050045405921;-16.7252805704877
3.06131828257541;-0.148270692011482;0;0.152631620659167;-0.791530012682383;0;0.616807065504853;0.336637706048965;0;0.247079794273484;1.19659866422666;-0.138206177634871;0.133389006769969;0.000243635429421272;2.12924874052994e-05;-0.202104735469203;-0.250140167672058;-0.356288692192654;0.99999761034311;0.0196093745375724;0.717405445029814;-0.0115213624454953;-1.7453235821292;-0.00025722249556992;-2.66612234527023;-16.9617223296332
3.0724503490575;-0.165780139461963;0;0.171947651420527;-0.78095021077357;0;0.622545999016768;0.42364705291291;0;0.233416258269354;1.18645007994193;-0.137523445395729;-0.0751252847352111;0.000130385606408231;-0.00227606832701288;0.00605014154379564;-0.275580054171888;-0.332852815772745;0.999997865315307;0.0281968189488079;0.812815278322884;-0.0309560152091128;-1.74532626926276;-0.000306737515330724;-2.48426516204264;-16.3765809911053
3.08358241553959;-0.183026527986568;0;0.191436297509754;-0.767875281767759;0;0.627843677626058;0.515826737989462;0;0.209892451979328;1.17620655570052;-0.140303291864121;-0.162104177487317;4.71477789755634e-08;-0.000814869704986212;0.118647163593428;-0.29928965424796;-0.309416934987319;0.999997982892252;0.0374320446460579;0.834257259560374;-0.0503598628482292;-1.73964453788669;-0.000298005160068726;-2.36365417866327;-15.9752629859155
3.09471448202169;-0.199952888776859;0;0.211080100164944;-0.752186421378094;0;0.632461113631627;0.611347914524314;0;0.176191829261943;1.16575683339688;-0.142102937441897;0.00852413000572456;1.92235801178021e-07;0.000245331570868125;-0.0281705918192809;-0.321268967704936;-0.285981053385686;0.999997934969527;0.0465173265715221;0.787052929229894;-0.0696164308653784;-1.71390437801759;-0.000198775298635212;-2.39479562496002;-16.0752708867208
3.10584654850378;-0.216500772735063;0;0.230854746929859;-0.733895945569526;0;0.63622086834003;0.702672879655049;0;0.13786933250792;1.15527392427679;-0.141851560108266;0.0129281733320116;1.53814110774082e-05;0.000456628592217091;0.0462024793043605;-0.341517994569399;-0.262545172557297;0.999997916904387;0.0546885283822419;0.668209291450112;-0.0883877133490583;-1.65360071350104;-0.000156489819463701;-2.30184529456641;-15.760874158255
3.11697861498587;-0.232613965702639;0;0.250732132112641;-0.713175517700451;0;0.639046395376895;0.78588247915807;0;0.0978144288315369;1.14484420768895;-0.140244521112764;0.124215011015924;7.48346943831865e-05;0.000961140265220935;-0.00314793142462387;-0.360036734887875;-0.239109292422765;0.999997875756505;0.0611359009188999;0.479584781261478;-0.106293597277414;-1.5555934859878;-0.000136479958378288;-2.27423371407279;-15.6642890731474
3.12811068146796;-0.248241202828818;0;0.270682827606735;-0.690294100634352;0;0.640929071895361;0.857914106450702;0;0.0588364808983882;1.13464907802383;-0.135230560757819;0.303671612268255;0.000105137364270443;-0.000654088887412639;-0.134694193168354;-0.376825188737972;-0.215673413783584;0.999997789292424;0.0651554751028953;0.234148076701434;-0.122812203461833;-1.40101044504992;-0.000126696483821576;-2.28691432696361;-15.7052031839665
3.13924274795006;-0.263338198124174;0;0.290678349487444;-0.665611346198611;0;0.64194361403932;0.915339033074142;0;0.0251305814033707;1.12489362931065;-0.129495560648269;0.185747860103441;3.04206183944375e-08;-0.00138434604179979;0.0723747399218442;-0.391883356240384;-0.192237536526885;0.99999775777688;0.0661494909620148;-0.0645958280995651;-0.137288598853821;-1.19426757247332;-0.000118380480923719;-2.11864215855004;-15.1207071193045
3.15037481443215;-0.277869430811564;0;0.310693835072376;-0.63954141724101;0;0.642238890190002;0.957653351830791;0;-0.00131509541303173;1.11544695000093;-0.12703734523336;0.0240339129321867;2.06103255877442e-05;0.00275684151726896;0.281030280380896;-0.405211237462681;-0.168801659894709;0.999997735996179;0.0635612613115864;-0.405242978008832;-0.14931070785931;-0.963166027226609;-0.00012007439737971;-1.94942807153372;-14.5078626361396
3.16150688091424;-0.291808478277403;0;0.330709486777424;-0.612475122499676;0;0.641980691461524;0.987008897927214;0;-0.0211137898207804;1.10602832151961;-0.128919013699188;-0.184613715919563;0.000527436858158907;0.0117873626242946;0.48962582964818;-0.416808832460948;-0.145365784406506;0.999997660151343;0.0570659485298515;-0.762247875910343;-0.158718912025846;-0.728457736292196;-0.000111867729764015;-1.78372096904448;-13.8794568410068
3.17263894739633;-0.305137542000707;0;0.350711353368615;-0.584822176031282;0;0.641407968938486;0.999993547657947;0;-0.0274297641911524;1.09629025129212;-0.135690795385095;-0.39328371327387;0.00186109218681543;0.0248789736590567;0.627599844761039;-0.426676141364657;-0.121929911257718;0.99999753635273;0.0466503687198235;-1.1031121985389;-0.165586530610899;-0.509135153813613;-0.000103969787037528;-1.65068698954421;-13.3501315019879
3.18377101387843;-0.317848285864199;0;0.370694577014459;-0.556991314268339;0;0.640835855764054;0.999998007619782;0;-0.0208206429517414;1.0858716983504;-0.147352455710357;-0.601911323229028;0.00426340824236354;0.0405024292839697;0.70569104669595;-0.434813164388854;-0.09849404160628;0.999997361690806;0.0327026511494718;-1.3910814451309;-0.170162731239543;-0.318946855185313;-0.000103568539593368;-1.54500749969351;-12.910699643838
3.19490308036052;-0.329939399250123;0;0.390662164649558;-0.529160428624157;0;0.64039653239605;0.99999848411278;0;-0.016263468884501;1.07441185798126;-0.163895622774666;-0.809866870547922;0.00787961914723995;0.0576652747618114;0.758969915415452;-0.441219901837524;-0.0750581767160867;0.999997130032613;0.0159613761490491;-1.60310038422737;-0.17285401124403;-0.173558563361181;-0.000107434013582264;-1.45930434655539;-12.5397480829337
3.20603514684261;-0.341410882387561;0;0.410617515862807;-0.501329569079485;0;0.640043283368794;0.999998956730926;0;-0.0135744619077455;1.06161574734917;-0.182669843982121;-0.792307368689131;0.0127522909139305;0.073769697710399;0.615366271470365;-0.445896354176931;-0.0516223205814962;0.999996614495958;-0.00264329818573697;-1.7223680942165;-0.1741771693538;-0.0680992205943537;-0.000114526254371583;-1.44993886627427;-12.4910881730174
3.2171672133247;-0.352262735821078;0;0.430562640337573;-0.47349873193142;0;0.639733575356654;0.999999532188728;0;-0.0125864267079931;1.04739402593281;-0.203254754597124;-0.964389387992154;0.0187315887776492;0.0882097133974881;0.616930977634476;-0.448842522661172;-0.0281864945675656;0.999994559564058;-0.0220285576262734;-1.74532830153691;-0.17453291285339;-0.00687592655216479;-0.000103775854849886;-1.39868902932415;-12.2586176760714
3.22829927980679;-0.362494960064526;0;0.450498281918552;-0.445667920979806;0;0.639428649142958;0.999999696159915;0;-0.0131498748623447;1.03158145637679;-0.224710249950204;-0.866602244892464;0.0257177321672625;0.100223029673695;0.408274044340143;-0.450058412060382;-0.00475078410121564;0.999986753774962;-0.0411266779050499;-1.66774200753231;-0.174499806133426;0.00934047134217614;-7.98734497564624e-05;-1.42228779374621;-12.3541254876583
3.23943134628889;-0.372107555804896;0;0.470424029676465;-0.417837144361669;0;0.639093097812388;0.999999709207809;0;-0.0151330298981321;1.01427420890231;-0.243679158065465;-0.752186390486799;0.033410296432106;0.107345801980036;0.199576591649927;-0.449544034978856;0.0186847126917959;0.999976324883927;-0.0587696048556167;-1.48528157223775;-0.174387972812323;0.00866956597929375;-6.77996612878928e-05;-1.45108360545961;-12.4723546923281
3.25056341277098;-0.381100523849062;0;0.490338416195156;-0.390006405229968;0;0.638694480909721;0.99999971613545;0;-0.0184187582146007;0.995668252167907;-0.259853197927687;-0.628090837809372;0.0414481866509544;0.109577577531153;-0.00911898191755458;-0.447335232973715;0.0406642987624377;0.875740712981356;-0.0738763824815366;-1.21717490647333;-0.174339379738307;-0.000756909775085699;-6.24395638588737e-05;-1.49003426927563;-12.6309712574195
3.26169547925307;-0.389473865048097;0;0.510239004805193;-0.36217570504272;0;0.638202995578153;0.999999720760908;0;-0.0229028732053633;0.975982502555313;-0.27283505639465;-0.479768656513129;0.0494703063907653;0.106918703642954;-0.217786794997423;-0.443635497446668;0.0587427996360273;0.667061412530383;-0.0856615357689505;-0.893350232828069;-0.174401712050793;-0.0092869684287207;-6.11565302826023e-05;-1.54384458269007;-12.8505180734007
3.27282754573516;-0.397227580285312;0;0.530122467130779;-0.334345045223865;0;0.637591181730706;0.999999727747936;0;-0.0284929793813547;0.955466465785;-0.282346867507323;-0.331960286318399;0.0571245775977943;0.0997346309471292;-0.395295158116376;-0.438781555512873;0.071930569423293;0.458370358655693;-0.0936550641094843;-0.539613026856035;-0.174504280118248;-0.00651778137611716;-6.35332403433608e-05;-1.60190465530008;-13.086351370223
3.28395961221726;-0.404361670474363;0;0.549984651882531;-0.306514427110562;0;0.63683365539119;0.99999973234266;0;-0.0351072616177946;0.934331434525274;-0.290207186593654;-0.338831892656282;0.064130656327458;0.089844467857586;-0.448721983730592;-0.43313449354181;0.0802277270972607;0.249701211249963;-0.0976647156262711;-0.182702064024516;-0.174532831832577;-0.000276002631391022;-6.37639442793159e-05;-1.63031821997765;-13.201726075176
3.29509167869935;-0.410876136556641;0;0.569820645761136;-0.278683851804824;0;0.635906868270567;0.999999739694264;0;-0.0426734956310422;0.912622133382152;-0.297740636829493;-0.3040656085004;0.0703548669940252;0.0784807922255379;-0.521043321553192;-0.427055363606952;0.0836350338539315;0.0410751171203722;-0.0977848984716897;0.157495704667301;-0.174532612548971;8.41325968428612e-05;-6.33590848160281e-05;-1.67947840545901;-13.4015074740601
3.30622374518144;-0.416770979493739;0;0.589624827227725;-0.250853320045511;0;0.634788890266329;0.999999748293134;0;-0.0511281136190227;0.890386498762366;-0.304467910917947;-0.270033584521187;0.0756812943639224;0.0655755023675676;-0.580281880267502;-0.420905103665941;0.0821553564323401;-0.16734938549391;-0.09426394297713;0.469311682508746;-0.17453275986542;-4.15030828826404e-05;-6.28197574030764e-05;-1.73732123460189;-13.6348519478157
3.31735581166353;-0.422046200259801;0;0.609390913821261;-0.223022832209865;0;0.633459212241735;0.999999758269739;0;-0.0604154380611279;0.867679131779732;-0.310580297544397;-0.251591695427324;0.0800127794276976;0.0516522243803728;-0.607917463413461;-0.415032046510958;0.076293295914408;-0.332913301671502;-0.0874778385109249;0.743117326920796;-0.174532819595987;1.12427309383644e-05;-6.18558583163065e-05;-1.79310043711347;-13.8573772737272
3.32848787814563;-0.426701799832758;0;0.629112003604059;-0.195192388261041;0;0.631898566182387;0.999999769078073;0;-0.0704869900126752;0.844532341840517;-0.316426929377901;-0.247354322435961;0.083302961871916;0.037510817145139;-0.59889682350113;-0.409714003321677;0.0674053152419904;-0.425578542801347;-0.0778685354246819;0.976850978630195;-0.174532753111934;-9.4948475030762e-07;-6.02747246070123e-05;-1.83829455026355;-14.0351084744739
3.33961994462772;-0.43073777918512;0;0.648780611248516;-0.167361987751574;0;0.630088760870978;0.999999779133884;0;-0.0813008791832965;0.820955625534639;-0.322252742855108;-0.249815076637417;0.0855613893818786;0.0237640881866304;-0.574235993446301;-0.405123258775826;0.05671441702115;-0.486772576026091;-0.0658716677318358;1.17228345991017;-0.174532775676032;-2.01707431526993e-06;-5.85622141890951e-05;-1.87826729992691;-14.1903037011929
3.35075201110981;-0.434154139274923;0;0.66838869922135;-0.139531629823091;0;0.628012531414636;0.999999787797499;0;-0.0928212519273932;0.796945368889797;-0.328188553060621;-0.256741338948855;0.0868291019017998;0.0107123290765811;-0.539588755488926;-0.401367405361871;0.0448887133261655;-0.522421766130201;-0.0519030612201332;1.33158700179502;-0.174532769207465;4.11976489487684e-07;-5.67927261414525e-05;-1.9132064957395;-14.3242622707663
3.3618840775919;-0.436950881036962;0;0.687927704490166;-0.111701313245421;0;0.625653402649949;0.999999794341777;0;-0.105017678683617;0.772490197762729;-0.334314214677247;-0.266016816076214;0.0871645750476429;-0.00147031970419343;-0.500066941892471;-0.398509889212276;0.032455247000993;-0.538638462706455;-0.036346390618472;1.45825011396065;-0.174532772016655;-5.64315937078539e-07;-5.50118800362043e-05;-1.94382684572632;-14.4402318547398
3.373016144074;-0.439128005377768;0;0.707388561274082;-0.0838710367107943;0;0.622995574301574;0.99999979773618;0;-0.117863939136755;0.747574409351243;-0.340670705660446;-0.276440098257992;0.0866351064077967;-0.0127137710103416;-0.459438533395807;-0.396580220822868;0.0198104811934932;-0.540453863632844;-0.0195420855367583;1.55646914858451;-0.174532767615896;1.61422869265929e-06;-5.32430357402802e-05;-1.97088381360359;-14.54149160496
3.38414821055609;-0.440685513204179;0;0.726761721486002;-0.0560408015933881;0;0.620023914204793;0.999999789895245;0;-0.131330144104096;0.722180170602694;-0.34727670776136;-0.287309858316903;0.0853101877026569;-0.023024890749521;-0.420502649849732;-0.395582754818008;0.00724261673855111;-0.532075774184305;-0.00178201450586143;1.63071068865107;-0.174532786451156;-9.7603851424586e-06;-5.14950482077836e-05;-1.9951704653008;-14.6313358382779
3.39528027703818;-0.441623415922451;0;0.746037503739164;-0.0282115514893038;0;0.616755578003595;0.999999823529229;0;-0.142726570638118;0.696287161979654;-0.354204110246334;-0.303868102335029;0.0832563671807501;-0.0324767507564551;-0.386110122453769;-0.395504999753016;-0.00509092595263342;-0.520457066458864;0.0166953023566805;1.686379810661;-0.174532714305964;4.84777876036052e-05;-4.97644201544745e-05;-2.01739561140187;-14.7125865316035
3.40641234352027;-0.441941680972332;0;0.765205740473477;-0.000378381666061434;0;0.613076921753321;0.999999723747212;0;-0.16578352882882;0.669875997898948;-0.361209759087049;-0.293987328135607;0.0805332107549156;-0.0411735183338197;-0.35606377776385;-0.396323511970669;-0.0169784871907769;-0.494016139787533;0.0356984149791431;1.7244106261792;-0.174532859246976;-0.000184587214602534;-4.80761918311146e-05;-2.04049987456326;-14.7964048713776
3.41754441000237;-0.441640437501212;0;0.784249491852565;0.0274297094058067;0;0.608727775951052;0.997939492206487;0;-0.198959164541736;0.642965537224576;-0.367602424577511;-0.251556684353694;0.0771960967967749;-0.0490793239083835;-0.318610174993927;-0.397972952027154;-0.0272767256515866;-0.384825767373839;0.0550243267609441;1.74532447701269;-0.174532233736761;0.000887897307809459;-4.64879394108664e-05;-2.05327543132615;-14.8405202149253
3.42867647648446;-0.440721221229192;0;0.803141973986341;0.0551063931730708;0;0.603262321590082;0.98982206615903;0;-0.259408286567669;0.615623117891299;-0.372866297337977;-0.197657226692136;0.0733151593045227;-0.0558040599101751;-0.255272420118032;-0.400272523901699;-0.0343768851273742;-0.221095111094567;0.0744735544700455;1.7438837002728;-0.174520212700896;-3.42079961988571e-07;-4.50088455181685e-05;-2.04972302477483;-14.8272822409887
3.43980854296655;-0.439189348736639;0;0.821838803410894;0.0824143949909199;0;0.596083526269434;0.970799359532087;0;-0.342552860325995;0.587980192145595;-0.375180778574628;0.00014159216408348;0.068969005198696;-0.0620001683698208;-0.273497601704274;-0.402998418462618;-0.0394181497533736;-0.209121632796028;0.0936732821679732;1.69442751873153;-0.174532796876697;-0.000940399183331432;-4.39437397687925e-05;-2.07922387922061;-14.9360639665019
3.45094060944864;-0.437056628165031;0;0.840280240815722;0.109023511140342;0;0.586852894918151;0.939400969857414;0;-0.431298025519486;0.560315560937519;-0.373751585129371;0.121824421529631;0.0641748414343818;-0.067598601062744;-0.204267336803118;-0.406057857045243;-0.0430289946337706;-0.0990244460919646;0.111949174743073;1.57802385080285;-0.174532763419084;0.000254742612286601;-4.23936868365615e-05;-2.05903673596375;-14.8672966664438
3.46207267593073;-0.434342320150724;0;0.858402000508671;0.134610046514178;0;0.575605565112598;0.897509782031861;0;-0.511476684839667;0.532859586891777;-0.369557371104283;0.236105827112281;0.0590277642653771;-0.0715530891217915;-0.13320492516535;-0.409291752398262;-0.0441862133590939;0.000268497156016292;0.128573031504196;1.39871570399647;-0.174532772853707;-8.53694132266766e-05;-4.07255696153186e-05;-2.02293687493039;-14.7407857023884
3.47320474241283;-0.431072044709378;0;0.876145695133806;0.158937634085122;0;0.562669665654862;0.849422489547718;0;-0.572743895739491;0.505792653480295;-0.363476852304679;0.282799882705069;0.053657804132264;-0.0735333403245512;-0.035787835131947;-0.412521244121285;-0.0428563521047272;0.113220601537442;0.142902752838205;1.16898078805591;-0.174532770349642;1.2442894497668e-05;-3.88559113844167e-05;-1.95995566181906;-14.5140642930189
3.48433680889492;-0.427275202781546;0;0.893466494900456;0.181908934953328;0;0.548570217960172;0.800714678565369;0;-0.60897094466807;0.479196625478934;-0.357050502457054;0.265618720890663;0.0482271998056503;-0.0731785552941475;0.0660648532781929;-0.415557795355651;-0.038999791223012;0.215894647955824;0.154492105668621;0.91041890297535;-0.174532768126994;-1.26385956632165e-05;-3.6924867746535e-05;-1.88177835272439;-14.2256095040719
3.49546887537701;-0.422981612575086;0;0.910337665013968;0.203583920947116;0;0.533925591246705;0.756986924364592;0;-0.61847222455189;0.453041722177675;-0.351777422385855;0.184380933324262;0.0429091362728776;-0.0705087024069756;0.161777861000732;-0.418225854358691;-0.0329429055552675;0.300994232793628;0.163160342075852;0.648642131572184;-0.174532763151092;2.56676917540951e-06;-3.50378474500701e-05;-1.7967925978469;-13.9033995513442
3.5066009418591;-0.418218129568536;0;0.926751823296164;0.22416305860446;0;0.519341626510202;0.7226104013388;0;-0.603974000601541;0.427191236609689;-0.349002075432069;0.0524645445874549;0.0378655676433659;-0.0658162743218102;0.238669503204122;-0.42038003642662;-0.0251732395467018;0.362061698466861;0.169018537715192;0.409761738455933;-0.174532755463087;-1.19518608858031e-05;-3.33121319542329e-05;-1.71473781246875;-13.5832346748229
3.5177330083412;-0.413006020876971;0;0.9427189410484;0.243936817571166;0;0.505309546720956;0.699570588951175;0;-0.572330995588916;0.401423851254723;-0.349630323169607;-0.106078610908469;0.0332262984194273;-0.0596740340490162;0.285503458621154;-0.421915539037447;-0.0162890308005796;0.396108253391858;0.172451572326171;0.216166102706369;-0.174532743987876;5.39053635838915e-05;-3.18562993619764e-05;-1.64448886820149;-13.3011538286339
3.52886507482329;-0.407359805063458;0;0.958261298830086;0.26320531036453;0;0.492113654261742;0.686480830425657;0;-0.533992753020185;0.375472205061986;-0.354003191945515;-0.267097864797616;0.0290720879178417;-0.0527976675229006;0.301319141685665;-0.422770714604859;-0.00681231871269626;0.412625371939223;0.174055608293265;0.0829391387004178;-0.174532728496206;-0.000180259548551361;-3.07333378728458e-05;-1.59009570301829;-13.0767662153609
3.53999714130538;-0.401288164656716;0;0.973405794402852;0.282173450642271;0;0.4797547075454;0.677809230961334;0;-0.502225481254276;0.349077001803055;-0.361393923584579;-0.363620166612379;0.0254234513733088;-0.0461924761808631;0.262361625495324;-0.422923567699308;0.00257854784451424;0.388782277188749;0.174532726792403;0.0127668343709058;-0.174532511404066;0.000792776081075253;-3.00986844443685e-05;-1.56387948214458;-12.9646205538745
3.55112920778747;-0.394797331165566;0;0.988174346452037;0.300838493943483;0;0.467910541663721;0.664141654622277;0;-0.49077941190028;0.322059976171142;-0.370748250301638;-0.434669207198071;0.02223234185343;-0.0403554202818809;0.235767191194139;-0.422398445788575;0.0116247215784;0.383209613177343;0.174532858845231;-0.00544439561488802;-0.17452155556384;1.96293833680581e-05;-2.98133076022111e-05;-1.54231939027035;-12.8720043491922
3.56226127426957;-0.387896437064084;0;1.00257471036952;0.318947473674753;0;0.456026303742043;0.637117054169099;0;-0.505416421743622;0.294341757676188;-0.379698984429064;-0.329177957632766;0.019425295476447;-0.0361120601283235;0.126357141459127;-0.421242921739061;0.0192131354410739;0.264378431785997;0.174503353109474;0.000826518268440867;-0.174532803092993;-0.000823617891102896;-3.0228711377589e-05;-1.56189855583157;-12.9505552805451
3.57339334075166;-0.380602102356952;0;1.01659697426903;0.336116460007937;0;0.44357942684146;0.596073596696169;0;-0.537766900598224;0.266052161979592;-0.386250728707512;-0.229941687811135;0.0168551731358434;-0.0336896585835491;0.0803683098519718;-0.419611890650081;0.024750294470413;0.208157470360667;0.174532748552256;0.00218502954395062;-0.174532752786028;0.000230401245896413;-3.05977917633982e-05;-1.5647201172846;-12.9624126285374
3.58452540723375;-0.372939354880027;0;1.03021829508056;0.351990024768401;0;0.430270323458825;0.543781849249861;0;-0.57755751803847;0.237378498240614;-0.389916125651232;-0.0828598124436101;0.0144241459707588;-0.0323436388785986;0.0344997356955459;-0.417626146459688;0.0287480153191933;0.133004236897432;0.174470675147457;-0.0183961838203893;-0.174532819334684;-7.19557795727264e-05;-3.10971522026193e-05;-1.56997051830652;-12.9856763393958
3.59565747371584;-0.364939836886636;0;1.04341055369987;0.366349640253876;0;0.416067437832744;0.487370818971412;0;-0.612656100225026;0.208552049223396;-0.390517036409082;0.0315786580526822;0.0120644014897232;-0.0316017252323109;0.0288144715190003;-0.41540211850626;0.0313155257961584;0.0861046731185573;0.174009424862422;-0.0695301497024213;-0.1745328173725;1.2653075380922e-05;-3.1496150494803e-05;-1.55918028402838;-12.9437435119742
3.60678954019794;-0.356637727578898;0;1.05614875770075;0.379190724454787;0;0.401190003634558;0.43500057378551;0;-0.634185420598597;0.179765130150161;-0.389049959886997;0.0936202615030809;0.00976291573857521;-0.0306516752439779;0.0522618938052848;-0.413023726315608;0.0330024353642768;0.0578545901764032;0.172828317505717;-0.145983007251599;-0.174532813071545;-1.21163168841905e-05;-3.18339025504599e-05;-1.53404716299297;-12.8419627384893
3.61792160668003;-0.348064881593315;0;1.06841746007856;0.390721203398786;0;0.386012497960305;0.393651295550227;0;-0.637987784522484;0.151120743019222;-0.386919539014467;0.0881878360464034;0.00755794605004979;-0.0289047434466963;0.0968196096233183;-0.410541702001722;0.0341705881708598;0.0418344628883602;0.170716550206021;-0.233850338779224;-0.174532804699206;-4.49598192434943e-06;-3.21984794346974e-05;-1.4973097829381;-12.689719053102
3.62905367316212;-0.339246584938616;0;1.08021389540613;0.401312358671037;0;0.370957162393673;0.36796340635272;0;-0.62417828965906;0.122610574427768;-0.385662951413465;0.0190481585349115;0.00552244940836195;-0.0260344455019318;0.14812889584175;-0.407986773292896;0.0349843683965763;0.0276127700826612;0.167648137018831;-0.314580168036402;-0.174532790217176;-3.05690568116398e-06;-3.27441235938863e-05;-1.45551307660351;-12.512765086432
3.64018573964421;-0.330198731684887;0;1.09154797199684;0.41142191709952;0;0.35640098536306;0.359414517418419;0;-0.596387063102178;0.0941192977412072;-0.386598305624491;-0.0988704001559457;0.00374135811206596;-0.0220388958414214;0.192847524267753;-0.405385996734931;0.0353864169626767;0.00669767339247705;0.163809236626798;-0.369285440253029;-0.174532765911726;-2.29512157532284e-06;-3.36794673643226e-05;-1.41561192828448;-12.3401765559111
3.65131780612631;-0.320926920261289;0;1.10243968177482;0.421500713951728;0;0.342604109464558;0.365968603788618;0;-0.560729297493977;0.0654500496974857;-0.390577435278058;-0.240704752127754;0.00228870645182228;-0.0172083463183927;0.21938699250049;-0.4027777385595;0.0351314066857532;-0.0284600086666207;0.159579872922552;-0.382642967106966;-0.174532714335822;1.74613988571292e-05;-3.52986579628123e-05;-1.3841165798029;-12.2009902766469
3.6624498726084;-0.311427676761036;0;1.11291469127369;0.431897659094756;0;0.329665622998533;0.382306937014902;0;-0.524547177676033;0.0363654545499786;-0.397834182953517;-0.378579214849655;0.00120869909333291;-0.0120385823748579;0.221795761326808;-0.400224059339341;0.0338356683753874;-0.0821170703355195;0.15547555590162;-0.346064518145915;-0.17453262852057;-3.10627832711827e-05;-3.8041969276037e-05;-1.36535617164807;-12.1160233157129
3.67358193909049;-0.30169165276465;0;1.12299904604792;0.442780536042668;0;0.317511593494891;0.40073541562766;0;-0.494972477957214;0.00664129658986805;-0.407692771031666;-0.462743345459128;0.000500488447159136;-0.0072989251346959;0.182682094190591;-0.397824621983419;0.0307885059090312;-0.177924885728532;0.152055713859474;-0.260908293041025;-0.174527900755217;0.00143336393961203;-4.27767345279051e-05;-1.36766473951163;-12.1240032676581
3.68471400557258;-0.291708227787925;0;1.13271405054593;0.454092519516622;0;0.305918688746304;0.412845571918047;0;-0.47738964516835;-0.0238875618765565;-0.419687180682753;-0.560848203051836;0.000116893061358634;-0.00312964475401114;0.173120340875895;-0.395726424399613;0.0257650696385641;-0.250770403202837;0.149814895080449;-0.135791792498144;-0.174512755281485;-0.00037179924295994;-5.07937197475883e-05;-1.36709465594187;-12.1206398402247
3.69584607205468;-0.281470463167481;0;1.14207247114056;0.465568717543116;0;0.294575860935473;0.412173815440767;0;-0.473797257470643;-0.0553304877409934;-0.43169055256625;-0.463508173876566;1.68417122592229e-08;-0.000518421328267107;0.0497189907475185;-0.39410083709856;0.0174617216556891;-0.457829441796341;0.149107354396678;0.00926229733127916;-0.174532896476247;-0.00115832805233846;-6.43545620810926e-05;-1.4155097224882;-12.3335937073932
3.70697813853677;-0.270979004470182;0;1.15107705189941;0.476807478639082;0;0.283164146158058;0.395436803332582;0;-0.482908002845602;-0.0875933765093996;-0.44214241896347;-0.428444195733532;3.00849800025926e-07;0.000465777526870904;0.0342716064956072;-0.39322401049501;0.00606994162818683;-0.514334265951564;0.150026079619305;0.15581252993693;-0.174527937914451;0.00088776075413256;-7.46944441054609e-05;-1.43180492819916;-12.4056571682644
3.71811020501886;-0.26024471257369;0;1.15972090980523;0.48728104113473;0;0.271379795038978;0.356815226766381;0;-0.504690599932066;-0.12056662887035;-0.450514141406495;-0.285990660873494;5.23853370055563e-05;0.000783227782169256;-0.00718070266220271;-0.393242847296439;-0.00687833811602934;-0.590659652005461;0.152533256573047;0.290644654186754;-0.174526007004224;-0.00044351467643076;-8.97812382802954e-05;-1.46113453695062;-12.5343296720605
3.72924227150095;-0.249291578558304;0;1.16798812598507;0.496357286007361;0;0.258959851432148;0.294717870211096;0;-0.535825489403486;-0.154015669833886;-0.454772930081634;-0.0774503271847566;9.19968525158711e-05;0.000127243160877951;-0.0488004030228223;-0.394297918957542;-0.0221932754967856;-0.716302584981083;0.156351926347423;0.386350442670203;-0.17453257554232;-0.000323457826225928;-0.000123204076189154;-1.49492685136426;-12.6840946641045
3.74037433798305;-0.238157783723235;0;1.17585605336585;0.503410910092246;0;0.245742682221742;0.211281330429953;0;-0.571202049016532;-0.187598688659642;-0.454143013814396;0.131206784248595;6.3680117111645e-05;-0.000833253696157573;-0.0331674881725455;-0.39657580709855;-0.0397784652552261;-0.784400837639734;0.160905999565883;0.420445095049267;-0.174532802745528;-7.76776302671086e-05;-0.000222166434003412;-1.50836083720191;-12.7482813665807
3.75150640446514;-0.226894335856504;0;1.18329906186784;0.507934766891833;0;0.231703047549395;0.112901603064641;0;-0.604570358396001;-0.220954674715441;-0.448622741290686;0.339888039516653;9.23029208165931e-09;-0.000532009721232573;0.0588753634029992;-0.400131145888221;-0.0557174356526247;-0.575815785382314;0.165504630063189;0.398576534822596;-0.174532889824911;0.000652617325804605;-0.000937969057602572;-1.48344184664558;-12.6434593307188
3.76263847094723;-0.2155615975433;0;1.1902928145335;0.5095933114716;0;0.216941375081691;0.00546890912042728;0;-0.631638018320174;-0.253722557828052;-0.438211910295002;0.548562407829277;3.34903551900161e-08;0.000375105783231445;0.0185370137712748;-0.404682783712079;-0.0667668288286518;-0.367128953055214;0.169623196075108;0.334496506297767;-0.174523264207864;1.18951809591717e-05;-2.99393604722898;-1.53466475256387;-12.7834644215907
3.77377053742932;-0.204225815188685;0;1.19681739378244;0.508182411544271;0;0.201631196484636;-0.107525914409196;0;-0.6505287990173;-0.285541287012968;-0.422911341346073;0.75717364080691;5.55210945264687e-05;0.00128722931006311;0.0593027432840749;-0.409869657598029;-0.0729253078087333;-0.15842980465513;0.172788833498321;0.22650563748618;-0.174532863017324;-0.000701602292146421;-3.58673081911504;-1.52172336686372;-12.7175903954102
3.78490260391141;-0.192955638494993;0;1.20285944275089;0.503738584741822;0;0.186033551636353;-0.212186636529187;0;-0.655943922821542;-0.316049890524737;-0.402721954052017;0.965769530634474;0.00014356885512038;0.000308324805441603;-0.142841525673348;-0.415330661354082;-0.0741927420292885;0.0502681698441727;0.174532860853137;0.0826450472814891;-0.174532872249422;0.000177040167937792;-7.94785735878772;-1.64217727930436;-13.1084766388678
3.79603467039351;-0.181815366492429;0;1.20841503143713;0.496580655681008;0;0.170471306582658;-0.302264761425393;0;-0.647856934943699;-0.34493772394693;-0.379687446004549;0.999973548630886;8.30531974882909e-05;-0.00140180213852695;-0.00309908646578747;-0.420704691844976;-0.0705693587481515;0.258947924276128;0.174532625737337;-0.0869961900614283;-0.174532881286968;-0.000191297449355059;-7.17625551934384;-1.56230906776426;-12.8045007024778
3.8071667368756;-0.170860081191216;0;1.21349028910386;0.487225934713284;0;0.155266523284517;-0.369751522692474;0;-0.626372141422201;-0.372105172370472;-0.356251956766998;0.999988885252196;1.77635348238852e-07;-0.000527606961084287;0.0777020741416599;-0.425630689609696;-0.0620562783417631;0.467550286912137;0.172546918985852;-0.269841898076183;-0.174532862733379;0.000535760182137043;-6.59225704713067;-1.50061853000186;-12.565085470206
3.81829880335769;-0.160132127482633;0;1.21810071267014;0.476243761268686;0;0.140679133661545;-0.419038875748282;0;-0.596393324742837;-0.397542353053785;-0.332816237520756;0.999993177354425;5.98287085470513e-08;0.000139916859825146;-0.0207362241007817;-0.429782960291409;-0.0500875755290884;0.553847464379749;0.168539803257731;-0.44870488403137;-0.174525491801885;-6.12321347420392e-06;-8.22821921002392;-1.53066852059784;-12.6522554818203
3.82943086983978;-0.149663527081568;0;1.22226784378881;0.463947309325255;0;0.126830321838797;-0.46418066318804;0;-0.564521489669066;-0.421249256251544;-0.309380452885625;0.999994465478122;7.6294826195073e-08;-3.61783008504483e-05;0.00570843003299321;-0.43306190379995;-0.0395498469331903;0.345432303865182;0.1625052904868;-0.641546827179745;-0.174532740062449;-0.000532611100071756;-10.3236098708987;-1.50520281371733;-12.4861455107725
3.84056293632188;-0.139482470737483;0;1.22601526932362;0.450422970721683;0;0.113752133607334;-0.50728357503511;0;-0.531823863956666;-0.443225879076939;-0.285944646526615;0.999995031249567;1.84175476346093e-07;9.84899107361463e-06;-0.00178050457564895;-0.435743131137436;-0.0338957876630929;0.137079754002347;0.154127151204576;-0.869124965155142;-0.174532874482472;0.000161049884342745;-12.6149866515579;-1.5027863772114;-12.4133596108212
3.85169500280397;-0.129615217182082;0;1.22936743470855;0.435787928265853;0;0.101475302514427;-0.543983275691533;0;-0.49743303242861;-0.463472220349465;-0.262508827182678;0.999995573599551;6.64276531580411e-08;-3.61860146772859e-06;0.000631192995911471;-0.438113160447555;-0.0301173655580516;0.18536720636781;0.143112775554299;-1.1079861392596;-0.17453271611563;-3.35655150261784e-05;-12.7510183980088;-1.48233535804233;-12.3211436177071
3.86282706928606;-0.120084895118901;0;1.23234974738026;0.420168464406529;0;0.0900212843329549;-0.578043350218217;0;-0.462881190444667;-0.481988279207068;-0.23907299850591;0.999995827704423;9.88218781237978e-08;1.15719723244412e-06;-0.000223630862460081;-0.440116278305734;-0.0233311347853566;0.393763294193886;0.129550206446513;-1.32221351868019;-0.174532850726526;-4.98378283046669e-06;-11.1150056464553;-1.44948841937843;-12.2237268663611
3.87395913576815;-0.110912485516912;0;1.23498791785034;0.403654027243633;0;0.0793942015074422;-0.608313100373166;0;-0.428157864633234;-0.498774055151575;-0.215637164874602;0.999995996415372;8.62580776111267e-08;-2.04407413967295e-07;0.000107432812783384;-0.441438034137172;-0.0116594334049682;0.602288636434257;0.113830084229005;-1.49468288870319;-0.174532844568768;-2.8425745395875e-06;-8.54229369489075;-1.40574138145192;-12.1043415546517
3.88509120225025;-0.102116664073668;0;1.2373077625818;0.38636030491964;0;0.069595929557739;-0.634061612346147;0;-0.393453920051185;-0.513829547883263;-0.192201327972976;0.999996106790254;8.19499516155464e-08;-1.02513342279267e-06;-0.00017747279230024;-0.441717663540378;0.00489894147932574;0.810787378282694;0.0964476700107686;-1.62000719836235;-0.174532843271656;-1.51729837804009e-06;-5.12243542070494;-1.35278408049929;-11.9674809574697
3.89622326873234;-0.0937133605049144;0;1.23933506582896;0.368415741640963;0;0.0606219430913864;-0.655105651189427;0;-0.359106976034242;-0.527154757215487;-0.168765489344317;0.999996143798722;7.45330639675797e-08;3.82851246645804e-06;0.0005916783310664;-0.440599989239458;0.026116385768764;0.999889202511289;0.0779488867391663;-1.69508083263311;-0.174532847513254;-1.03600417337634e-05;-1.26816674810056;-1.29313809622878;-11.8116035178095
3.90735533521443;-0.0857154424810019;0;1.2410953778597;0.349973531704243;0;0.0524627156778823;-0.669844993141923;0;-0.325212541853916;-0.53874968306003;-0.145329649725456;0.999996191293162;4.2839144989355e-07;-2.11777165681038e-07;-0.000936472817940227;-0.43780673804906;0.0495502040709267;0.99993063532983;0.0588521778768484;-1.73147030206681;-0.174532891688472;7.47344516358215e-06;-0.183198209676338;-1.25190208051702;-11.6514116803512
3.91848740169652;-0.0781321652230097;0;1.242613846348;0.331191719081202;0;0.0450998870346566;-0.679540028252544;0;-0.292383244534023;-0.548614325327747;-0.121893808587609;0.999996273427531;5.1904082746158e-08;-3.90089907851906e-06;0.000621646651312545;-0.43329956312687;0.072324844718639;0.94363560640357;0.0394830861098054;-1.74530135525733;-0.174532769962985;3.94034303502537e-06;-0.000972974898271417;-1.21714308823721;-11.4903276738909
3.92961946817862;-0.0709694659464313;0;1.24391487310966;0.312218895920145;0;0.0385055770203698;-0.683602064465023;0;-0.260824683330244;-0.556748683894695;-0.0984579658574337;0.999996327180944;7.25739534029731e-08;1.35725434514987e-06;-0.000172920823046214;-0.427163962925046;0.0936038858552369;0.872297590931085;0.0200611867097009;-1.74119954986549;-0.174532860921392;-5.70195445930608e-06;-0.000810572513442409;-1.18703309134229;-11.3428483504553
3.94075153466071;-0.0642299895070277;0;1.24502188279461;0.293193295254988;0;0.0326440598559903;-0.683367369267722;0;-0.230970710649301;-0.563152758685449;-0.0750221229145082;0.999996291583438;8.18597745936637e-08;-3.10912944494039e-07;3.0561008027783e-05;-0.419519423308921;0.113195267306582;0.799612328823507;0.000779097844182064;-1.72031857265076;-0.17453286506548;3.49073374178537e-06;-0.000625161187427281;-1.1594911348346;-11.2057179102676
3.9518836011428;-0.0579136003981841;0;1.245957060545;0.27423171984593;0;0.027472587465775;-0.679035260866696;0;-0.202988723057786;-0.567826549737924;-0.0515862808906818;0.999996248745907;7.6014397230908e-08;2.61947898748141e-08;-1.79255356642814e-06;-0.41049157797719;0.131072815083397;0.726040649919936;-0.0181810183153574;-1.6834938745667;-0.174532864221239;1.13684360132499e-06;-0.000510286148310612;-1.13510043085389;-11.082228297797
3.96301566762489;-0.0520176694995458;0;1.24674119688904;0.255439343796337;0;0.0229444427052675;-0.671241819879761;0;-0.177041213803163;-0.570770057127939;-0.0281504400246972;0.999996192774316;7.64833998661643e-08;-1.23272705265572e-08;-1.49488254799047e-06;-0.400207317896706;0.147232389939284;0.653002148448881;-0.0366467835983657;-1.63167705712729;-0.174532866475589;1.55819051260107e-06;-0.000435036426134516;-1.11385242643663;-10.9729268638542
3.97414773410698;-0.0465374095002687;0;1.2473935762698;0.236905485868763;0;0.0190100270027843;-0.660489201273476;0;-0.153209723847141;-0.571983280951496;-0.00471460058991945;0.999996126608066;7.49962898858954e-08;-1.82549984075759e-08;9.89015870316501e-07;-0.388792713618554;0.16169897199666;0.581562249510435;-0.054457279956718;-1.56595267339203;-0.174532867213896;1.4488555289686e-06;-0.000384287952728712;-1.0957547802395;-10.878371232701
3.98527980058908;-0.041466198812482;0;1.24793191358558;0.218705661968944;0;0.0156184384993698;-0.647266538947282;0;-0.131523239286528;-0.571466221323143;0.0187212371721242;0.99999605002478;7.41051823988973e-08;-1.12880946059234e-08;-3.94466904745861e-07;-0.376371096627889;0.174521414300804;0.512692820609055;-0.0714639301114528;-1.48744487752663;-0.174532868144673;1.37074275778544e-06;-0.000350058690809618;-1.08074563392014;-10.798713022671
3.99641186707117;-0.0367958825685705;0;1.2483723322348;0.200902252821555;0;0.0127186414907165;-0.632028227694593;0;-0.111965327360679;-0.569218878375681;0.0421570730056587;0.999995962030915;7.3080197093528e-08;-1.44502275137097e-08;1.24613480207643e-07;-0.363061390883741;0.185769715774809;0.447226563405991;-0.0875306729020183;-1.39727126982545;-0.17453286884722;1.30131066549113e-06;-0.000327953314528173;-1.06870520596597;-10.7337357369928
4.00754393355326;-0.0325170537832707;0;1.24872937571227;0.183545539214073;0;0.0102604429170985;-0.615189211603966;0;-0.0944830053646385;-0.565241252261913;0.0655929066208915;0.99999586071702;7.20595701794617e-08;-1.40314305249961e-08;-8.88737422232629e-08;-0.348976676436942;0.195531579593632;0.385841640309812;-0.102533685447997;-1.29650837451584;-0.174532869453305;1.21747669493074e-06;-0.000315629940075723;-1.05947574293077;-10.682946272709
4.01867600003535;-0.0286193106396061;0;1.24901604639191;0.166674783446488;0;0.00819526207542529;-0.597126334114344;0;-0.0789951617053728;-0.559533343158006;0.0890287376705981;0.99999574309134;7.0972281359825e-08;-1.50760969610566e-08;-2.77101049080226e-10;-0.334223015286107;0.203908820924166;0.329064192925211;-0.116360800932471;-1.18617174313017;-0.174532869960245;1.14088968466799e-06;-0.000312142099939905;-1.05286800474141;-10.6456088429008
4.02980806651745;-0.025091489952877;0;1.24924386531939;0.150319295433519;0;0.00647671369947898;-0.578178047290485;0;-0.0653997946961148;-0.552095151268681;0.112464565723895;0.999995605006293;6.98570735734345e-08;-1.51593824347039e-08;-6.83040231347373e-09;-0.318898541500431;0.211013783841971;0.277266606731083;-0.128910782032256;-1.06720917309361;-0.174532870450957;1.03638956711583e-06;-0.000317773714602509;-1.04867322292843;-10.6208119335524
4.04094013299954;-0.0219218769656413;0;1.24942294759621;0.134499486003581;0;0.00506102880599152;-0.558645587731465;0;-0.0535803714296459;-0.542926676834443;0.135900390237261;0.999995440996927;6.85452433467495e-08;-2.29054829400725e-08;-6.54214471243822e-07;-0.303092815646727;0.216965788219153;0.230671804112853;-0.14009257560365;-0.940503776372283;-0.174532870796935;1.06797453254196e-06;-0.000334322368161111;-1.04667127102024;-10.6075205404088
4.05207219948163;-0.0190983926632684;0;1.24956208860876;0.119227805876157;0;0.00390733271650711;-0.538799987407224;0;-0.0434114308809193;-0.532027920141325;0.159336210511673;0.999995243257998;6.73135458075038e-08;3.42881520777701e-09;2.90155850936152e-06;-0.286886435716136;0.221887763157289;0.189364870906203;-0.149824650123051;-0.80688573798957;-0.17453287131984;5.50672377661652e-07;-0.000366130615315541;-1.04663653734428;-10.6046188123008
4.06320426596372;-0.0166087597794927;0;1.24966885708101;0.10450983691358;0;0.00297781198863005;-0.518864089779943;0;-0.0347623944017225;-0.519398881533924;0.182772025657092;0.999995003293526;6.61030983094803e-08;-9.00427389820838e-08;-1.08783323296757e-05;-0.270350893852909;0.225902856077361;0.153279352446612;-0.158034483753761;-0.667145188202497;-0.174532871995169;2.06460859087964e-06;-0.000423073842007682;-1.04835429300472;-10.6110058337325
4.07433633244582;-0.0144406491025623;0;1.24974969156929;0.0903445137909745;0;0.00223775914440439;-0.499093023702622;0;-0.0275037025505718;-0.505039561433023;0.206207834457344;0.999994701767455;6.18459702346538e-08;1.34575271756515e-07;3.00470204205112e-05;-0.253548667132098;0.229131864890395;0.122281198446314;-0.164658249884043;-0.522062453310317;-0.174532869361526;-3.11302030650941e-06;-0.000530137878321568;-1.05158563602713;-10.625430567778
4.08546839892791;-0.0125818116274028;0;1.24980999750768;0.0767267080926849;0;0.00165560358133609;-0.47952389498275;0;-0.0215027767937852;-0.488949960362152;0.229643635396508;0.999994332435761;7.69911807824083e-08;-5.83717608417923e-09;-4.20296856034064e-05;-0.236533504566842;0.231689416492432;0.095977830624719;-0.169640751565297;-0.372395590337993;-0.174532883616031;1.22461774069991e-05;-0.000771153551056614;-1.05617881784319;-10.6470647616701
4.09660046541;-0.0110201668020004;0;1.24985424350308;0.0636444925087885;0;0.00120274315076222;-0.460608495798401;0;-0.0166425500686132;-0.471130078969336;0.253079426520815;0.99999386417685;3.42596711921845e-08;-1.23215513894515e-06;-6.26231267555764e-05;-0.21935101270976;0.233681714182877;0.0740429655111003;-0.172935352308662;-0.218963028213497;-0.174532662581484;1.40469111335108e-05;-0.00167994439431496;-1.06191582340699;-10.6747176568018
4.10773253189209;-0.00974405258301843;0;1.24988604969979;0.0510716145560809;0;0.000853320931548957;-0.442924720949313;0;-0.012810417413173;-0.451579918380598;0.276515192679771;0.999992201916354;5.53274617713605e-08;4.05418446413861e-06;0.00051375433685113;-0.202068591701184;0.234014624450389;-0.0456327188920186;-0.174532835612176;-0.0701111591301391;-0.174532874091331;-5.00802681577901e-05;-1.36926964273232;-1.07785270240597;-10.7105018177539
4.11886459837419;-0.00874022488845674;0;1.24990832082376;0.0392817975944897;0;0.000588688639194779;-0.40433660324105;0;-0.00953983090570807;-0.430321971681088;0.299037049423497;0.922001701098745;3.91835347406919e-07;-4.55022546868434e-07;-0.000898565788287255;-0.184799708894686;0.234201054490549;0.0615424817772197;-0.174466325457334;0.0867738766919074;-0.174532905753803;0.000157811142812362;-0.0115319393160025;-1.07902300487438;-10.7600615906364
4.12999666485628;-0.00798411766948651;0;1.24992349813526;0.0289451481820641;0;0.000396241309161298;-0.338495740657391;0;-0.00674729717066076;-0.407506393255575;0.318199293512773;0.71328604301379;3.11252669695775e-08;-3.21751476407657e-06;0.000662817321408246;-0.1674412312873;0.236212871769649;0.110144097549251;-0.172494795581442;0.272131433672914;-0.174531098247024;-3.03463544223746e-06;-0.0035291990149382;-1.08898625523986;-10.8134312869554
4.14112873133837;-0.00743793495471003;0;1.24993360765063;0.0204157892202399;0;0.000260354947493534;-0.274458897584;0;-0.00475059969220779;-0.383456624450106;0.332470033679088;0.504565393627279;4.50564688473984e-08;-7.65766619362236e-07;-0.000453587459079777;-0.149883886930614;0.239700382216874;0.187476737737101;-0.168304521942989;0.485188138088039;-0.174532877420625;-0.000131677085070388;-0.00222254978824665;-1.09923675417954;-10.8692614239984
4.15226079782046;-0.00706248644798378;0;1.24994014156107;0.0135776891203176;0;0.000164408575724349;-0.216955745320251;0;-0.00335998527482988;-0.35853381149637;0.341849195754451;0.295843406116035;8.66916437934253e-08;8.53843900194014e-06;0.00124759954609488;-0.131995869720085;0.245255583838197;0.286598902104444;-0.161601723106667;0.722663158888709;-0.174532882359404;4.29321031352284e-05;-0.0757178408378678;-1.10727215394185;-10.9126341358123
4.16339286430256;-0.00682191723210272;0;1.24994415026858;0.00827929465890868;0;9.68360118584062e-05;-0.163809586727323;0;-0.00234498390119591;-0.33309910372465;0.346336759360154;0.0871210176300494;4.48325644641722e-08;-3.33970874125854e-05;-0.00482633761398963;-0.113700688265788;0.249528189038672;0.0780211751274664;-0.152230153816389;0.956055263639299;-0.174532860222578;-7.59649259667159e-06;-3.93878521983127;-1.14353245387838;-10.9753756789957
4.17452493078465;-0.00668371707863588;0;1.24994639031789;0.00434273827123028;0;4.97641581388492e-05;-0.119088466881279;0;-0.00162228269782246;-0.307513651291616;0.345932720693189;-0.121601294426243;3.53896578861586e-08;0.000122965330122697;0.0181701580895028;-0.0952705286408775;0.248911723950006;-0.130629721364132;-0.140446626335264;1.15433113733353;-0.174532838318248;-2.50692345240668e-05;-7.06777168075911;-1.16366070534951;-10.9829871004162
4.18565699726674;-0.00661954015482004;0;1.24994741495335;0.001619226475175;0;1.83767782874796e-05;-0.0766350437516368;0;-0.00101889257318369;-0.282138604157971;0.340637089728127;-0.330322831691962;2.85719680265203e-05;0.00070069383817324;0.0311326450810416;-0.0770664023697176;0.243405086046102;-0.339301536872953;-0.12668761411642;1.3101774617395;-0.174532904147447;7.10016851577843e-05;-9.10063354428728;-1.18236460783349;-11.0191949146364
4.19678906374883;-0.00660152166207515;0;1.24994770085499;0.000255848066464893;0;2.89574206194732e-06;-0.0213433551282418;0;-0.000281934766365316;-0.257335110462944;0.33044991234541;-0.53904122835464;6.44064436195299e-05;-0.000310117854023365;-0.117394356608862;-0.0594493680384576;0.233007955823373;-0.547979699497779;-0.111433068184334;1.42376219741868;-0.174532918768116;-0.000283622798138501;-9.69697723161834;-1.2687701278854;-11.4281051363937
4.20792113023093;-0.00659992833391899;0;1.24994772609902;-7.157940003768e-09;0;-8.09955076698328e-11;0.00295645876873736;0;3.90293657874049e-05;-0.233464308654562;0.3153714628493;-0.747739356754862;4.4069975808107e-08;-0.000619411479996232;0.0909995317893293;-0.0427804962074804;0.217720314980654;-0.756653076810767;-0.0951866809494539;1.48449275240864;-0.174522862198662;0.0037049982829373;-9.33581236979094;-1.1813669947054;-11.0247006967623
4.21905319671302;-0.00659961993020875;0;1.24994773098453;4.31072787396857e-07;0;4.87756635878876e-09;-0.00292496559057487;0;-3.86118075823318e-05;-0.210849469965921;0.296939670353682;-0.825212340848192;1.5987173257262e-08;0.000171352553873002;-0.0235164788104208;-0.0274208445062883;0.19754259509815;-0.965294408789906;-0.0786124686345701;1.48305696067703;-0.174481311967806;-0.000719979646061132;-6.87750471528797;-1.23164575196917;-11.351624684699
4.23018526319511;-0.00659991458567688;0;1.24994772631681;1.35385776405765e-07;0;1.53195148852452e-09;0.00290371616578646;0;3.83330102071293e-05;-0.189618133463804;0.278494510390574;-0.748880123757625;5.93570346318963e-08;-6.53775684113814e-05;0.00331415460296656;-0.0136812544628583;0.17451407079893;-0.999938023072763;-0.0623479825197907;1.43318091692278;-0.174532895374451;-0.0035637689378112;-7.39567525297347;-1.23300834486257;-11.3473305917804
4.2413173296772;-0.00659961240364054;0;1.24994773110376;4.15583206254611e-08;0;4.70229718295901e-10;-0.00291045906293096;0;-3.84202660799868e-05;-0.169725941584183;0.260076205627293;-0.822920543554579;4.59495443657516e-08;9.13751965348026e-05;0.0100629777505302;-0.00166186055896585;0.151079439250123;-0.999951216466016;-0.0468246242521002;1.35084112201185;-0.174532889018758;0.0010922489217296;-6.26010807983179;-1.23290594743058;-11.3810209771218
4.2524493961593;-0.00659989548168728;0;1.24994772661945;2.27256489795335e-06;0;2.57150284978648e-08;0.00307078912205512;0;4.0538475291181e-05;-0.151240268849917;0.240628587360682;-0.836720762307246;2.72363356972836e-08;-0.000301428394977805;-0.0435844638589063;0.00862732899785265;0.127644555399452;-0.99995955427461;-0.0323717620090035;1.24175803033986;-0.174532855923725;-0.00078941032898513;-5.85876727298594;-1.26419371937023;-11.5421561432753
4.26358146264139;-0.00659746761914813;0;1.24994776507357;0.000279869050124557;0;3.1656708832546e-06;0.0168785360375918;0;0.000222611678255137;-0.134245456392427;0.219106626080325;-0.999943009799164;1.48280287559907e-08;0.00111307380651253;0.164296740737372;0.0171862992372353;0.104209510956364;-0.999964921270615;-0.0192621414507402;1.11013442161306;-0.174532741319531;0.00212026306324716;-4.01980308489877;-1.1587937335303;-11.0921252822421
4.27471352912348;-0.00658729928697764;0;1.24994792597273;0.000575536438108748;0;6.50000492342119e-06;0.00436944050997934;0;5.70421154123527e-05;-0.118914563650868;0.196452257845293;-0.933359298258469;0.000172066707294478;0.00283970330879239;-0.0169478159169413;0.0240150404622643;0.0807743588662853;-0.999968740766801;-0.00773072162408944;0.958144853938277;-0.174500123251811;0.00108300256081434;-4.05708663349814;-1.24976686532398;-11.5271979485358
4.28584559560557;-0.00657490973870364;0;1.24994812168392;0.000457566434639272;0;5.15795121632564e-06;-0.0128472973182724;0;-0.000169294222048864;-0.105157666210936;0.177023791334185;-0.724647614945282;0.000306933742763294;-6.89654662419645e-07;-0.225448626794107;0.0291135459018748;0.0573391288044052;-0.999971575310207;0.0019956011817562;0.786116962264504;-0.174532927607485;-0.00646861455188617;-5.47899704985295;-1.36658834332849;-12.0268639141514
4.29697766208766;-0.00656944508515033;0;1.24994820788907;-2.21402093929229e-08;0;-2.49369654628897e-10;-0.0200370582745602;0;-0.000263295011437633;-0.0926546167626107;0.162486784533797;-0.515926763817589;0.000172001308209082;-0.00283960208553754;-0.0168214686701859;0.0324818107790873;0.0339038490389693;-0.999972982421126;0.00971461253544588;0.598888851713011;-0.174532387850695;0.0160947757719349;-6.96120653349651;-1.27595137512109;-11.5693370105488
4.30810972856976;-0.00657151383200363;0;1.24994817526293;1.06501535698378e-07;0;1.19992615870628e-09;0.0200463013011833;0;0.00026349943860817;-0.0810442701546895;0.152841351404683;-0.30720535521877;3.79161931509792e-08;-0.00111116123675272;0.164324972084131;0.0341198327410214;0.0104685563482207;-0.999972678344147;0.0153080316119927;0.405821160334476;-0.173880089616029;0.117947105262531;-7.98858426770358;-1.19760643030653;-11.1686171872777
4.31924179505185;-0.00654971774077388;0;1.2499485184922;0.00265777544504924;0;2.9845149770304e-05;0.170945873546885;0;0.0022282447400007;-0.0699654787764512;0.148087464860358;-0.0984868156259901;7.70462423047855e-09;0.000295540645849334;-0.04427836702462;0.0340368127213873;-0.0125928641738435;-0.968067085989259;0.0187708742608584;0.218201449500397;-0.171402966736115;0.355360883438344;-10.6364454061105;-1.31736138612579;-11.6549703487324
4.33037386153394;-0.00642452998518267;0;1.24995046777133;0.00917426330758696;0;0.00010105168809573;0.297359163595948;0;0.00368649448014848;-0.0590943755638821;0.146710379199416;-0.0190323691543126;3.37700939058317e-07;-5.88200356674279e-05;0.0140375624100883;0.0323297391401845;-0.0328349126893363;-0.759370144164951;0.0202547563551991;0.0544935494861164;-0.16538217302806;0.750609480245077;-10.2801678470693;-1.28940913680177;-11.5211891308617
4.34150592801603;-0.00612662182335546;0;1.24995495515156;0.0176555985374341;0;0.000185451435504327;0.312148553842148;0;0.00332631312610377;-0.0483393078068169;0.143818576541705;-0.227751328126332;1.00103658956798e-08;-6.01668127927205e-05;-0.0141524950931706;0.0293087388231481;-0.0481857938946941;-0.55065950473711;0.0201023115556549;-0.0772632591448199;-0.154489726966993;1.20006738998031;-11.7310686992729;-1.30996873209021;-11.5708007458813
4.35263799449813;-0.00564745885463666;0;1.24996172582251;0.0249104567429859;0;0.000241187564416532;0.209217127085211;0;0.00137018849329989;-0.0379783168143277;0.136035215199021;-0.436473349964179;8.85659673854811e-06;0.000645640052071245;0.0743853838114876;0.0253349390168353;-0.0586452972363702;-0.341944594472748;0.0186314588056144;-0.182779323280292;-0.139012040227173;1.5557199273854;-13.2529902698924;-1.27325494172826;-11.3542348302955
4.36377006098022;-0.00504279430683505;0;1.24996948323595;0.0287438499632298;0;0.000248501405717153;0.0662655421643605;0;-0.000653830910382212;-0.0283725514342452;0.123360256388966;-0.645195618589161;6.07072549560539e-05;-5.60503915497342e-05;-0.134266981043436;0.0207694763683055;-0.0642133513833851;-0.133227867726727;0.0161296131262748;-0.262198181481842;-0.120558161978434;1.7213964951143;-15.5881144225086;-1.38854390543839;-11.8230934759401
4.37490212746231;-0.00438386964206031;0;1.24997693743337;0.0303775854543651;0;0.000228305485819752;0.0511416534586207;0;-0.00102828368266179;-0.0198831606195566;0.105793740404735;-0.853914201844026;3.59295350142002e-07;-0.00076671379405624;0.0736196400068702;0.0159734910431139;-0.0648899272687659;0.0754895230855258;0.0129204068816291;-0.30781234388076;-0.101213811424522;1.74532871823365;-14.8067738784043;-1.28241301028493;-11.3469105063014
4.3860341939444;-0.00368592310844662;0;1.24998369646967;0.0325786061367829;0;0.000205862722182294;0.107033994704231;0;-0.00090930277667438;-0.0128532246320283;0.0840697351990402;-0.999991807306121;3.55660737664018e-08;0.00065760098232412;0.0479300327100513;0.0113081244182001;-0.0606750202996908;0.284206641778629;0.00942456262299128;-0.313626477216596;-0.0817885793528531;1.74532792049823;-15.4917412650751;-1.2998936609088;-11.410209479832
4.3971662604265;-0.00292362084697191;0;1.24998974281247;0.0360704837771686;0;0.000180786552224952;0.143907955080267;0;-0.00124038626170406;-0.00751143873809432;0.060633988848376;-0.999992568366257;4.38834679467264e-05;-9.51495810374389e-05;-0.112169052153912;0.00713451723151766;-0.051568654655853;0.492921969118758;0.00608150806133288;-0.280722748934083;-0.0623555624825892;1.7453288066251;-16.7566394330512;-1.38800982679649;-11.7880729065262
4.40829832690859;-0.00207948889580674;0;1.2499948108412;0.0395998310942327;0;0.000141168614799415;0.109725895858448;0;-0.00205276857031696;-0.00385231384450734;0.0391330426863856;-0.834877793461801;-2.7730695811443e-09;-0.000278560512712255;0.0965169371246522;0.00381380609024391;-0.0375709320235485;0.701630409999792;0.00331224545670274;-0.210760502935746;-0.0429308635071456;1.74532883969153;-15.4307511294366;-1.27939539945208;-11.3236989630235
4.41943039339068;-0.00119852915993914;0;1.24999827623012;0.0379791659195154;0;7.80331066130494e-05;-0.226195895950338;0;-0.00285010062333836;-0.00162519929643659;0.0220124977651894;-0.626173279247865;1.87594799360778e-05;0.000188515437594303;-0.0566571183295503;0.00162516578127671;-0.0220119869971978;0.626155208134144;0.0014413962648149;-0.126535900903565;-0.0241280647788591;1.57537725934013;-11.6661607479598;-1.33461691143242;-11.6821108040285
4.43056245987277;-0.000462311076311687;0;1.24999974352209;0.0263915538380125;0;2.09161964818725e-05;-0.606540938966347;0;-0.00167524599615813;-0.000481540971601106;0.00978334996781534;-0.417450600127465;5.84969118983955e-06;-0.000237694985017168;0.0202847249260219;0.000481532102585341;-0.00978315828741315;0.417441440608815;0.000437013781003297;-0.0580439435844019;-0.00915784563253326;1.05512168392033;-4.19572449601446e-05;-1.23317333356094;-11.5099607560328
4.44169452635487;-6.66123396401143e-05;0;1.24999999467536;0.00897573767429341;0;1.02496267466609e-06;-0.645036556789645;0;-0.000214836980871241;-6.01926434769564e-05;0.00244583928200856;-0.208725605586879;-8.68717959087335e-12;3.52990064867667e-10;-3.01238374909624e-08;6.0191605547247e-05;-0.00244579710726565;0.208722006434302;5.5560925669621e-05;-0.0148987300433455;-0.00131157929011351;0.353128323653014;-1.79144625001015e-05;-1.2434759826551;-11.5570792512237
4.45282659283696;-3.06151588455594e-16;0;1.25;-1.7809812037323e-16;0;-9.34714670626631e-32;-3.44809608566418e-19;0;-5.0961432787519e-32;1.53136101391873e-18;-7.91955043546986e-20;2.144162321781e-22;-8.16387160468389e-18;-1.0972497839896e-20;-1.73155464583363e-22;1.7879463264513e-19;-3.83502753744393e-21;-8.64548005203802e-24;6.94271858714842e-11;4.50381689749761e-11;-6.6456926155886e-09;-9.33165789424781e-10;-16.3619998485047;-1.33567345702079;-11.5571339743935

